Exact Mixed-integer Convex Programming Formulation for Optimal Water Network Design

In this paper, we consider the canonical water network design problem, which contains nonconvex potential loss functions and discrete resistance choices with varying costs. Traditionally, to resolve the nonconvexities of this problem, relaxations of the potential loss constraints have been applied to yield a more tractable mixed-integer convex program (MICP). However, design solutions to these relaxed problems may not be feasible with respect to the full nonconvex physics. In this paper, it is shown that, in fact, the original mixed-integer nonconvex program can be reformulated exactly as an MICP. Beginning with a convex program previously used for proving nonlinear network design feasibility, strong duality is invoked to construct a novel, convex primal-dual system embedding all physical constraints. This convex system is then augmented to form an exact MICP formulation of the original design problem. Using this novel MICP as a foundation, a global optimization algorithm is developed, leveraging heuristics, outer approximations, and feasibility cutting planes for infeasible designs. Finally, the algorithm is compared against the previous relaxation-based state of the art in water network design over a number of standard benchmark instances from the literature.

==> computational_experiments/data/scalar/NETWORK.foss_iron-SIAM.false.csv <==
scalar,num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.5,306,11.43,0.0,168983.412,168983.412,0.0
0.55,10778,193.86,0.0,169977.861,169977.861,0.0
0.6,3576,44.66,0.0,170266.882,170266.882,0.0
0.65,9823,147.11,0.0,171453.632,171453.632,0.0
0.7,26238,379.91,0.0,172703.39,172703.39,0.0
0.75,45618,235.42,0.0,173996.8,173996.8,0.0
0.8,94277,498.59,0.0,174933.014,174933.014,0.0
0.85,11478,82.2,0.0,175238.762,175238.762,0.0
0.9,18641,119.79,0.0,175746.047,175746.047,0.0
0.95,18918,70.81,0.0,176482.317,176482.317,0.0
1.0,282202,2939.29,0.0,178494.141,178494.141,0.0
1.05,165654,396.2,0.0,179557.376,179557.376,0.0
1.1,260143,1536.5,0.0,180694.477,180694.477,0.0
1.15,205552,744.71,0.0,181744.863,181744.863,0.0
1.2,623702,2952.92,0.0,182809.925,182809.925,0.0
1.25,780845,10565.17,0.0,184132.18,184132.18,0.0
1.3,195139,406.35,0.0,184423.642,184423.642,0.0
1.35,104423,279.64,0.0,184517.44,184517.44,0.0
1.4,107604,438.61,0.0,186038.092,186038.092,0.0
1.45,695294,8016.41,0.0,187615.502,187615.502,0.0
1.5,1716225,16361.37,0.0,188409.854,188409.854,0.0


==> computational_experiments/data/scalar/NETWORK.foss_iron-SIAM.true.csv <==
scalar,num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.5,277,8.12,0.0,168983.412,168983.412,0.0
0.55,133795,2023.7,0.0,169977.861,169977.861,0.0
0.6,4136,98.5,0.0,170266.882,170266.882,0.0
0.65,33246,1113.37,0.0,171453.632,171453.632,0.0
0.7,857741,13988.29,0.0,172703.39,172703.39,0.0
0.75,276928,8233.43,0.0,173996.8,173996.8,0.0
0.8,89698,3013.53,0.0,174933.014,174933.014,0.0
0.85,48112,1004.25,0.0,175238.762,175238.762,0.0
0.9,18846,322.6,0.0,175746.047,175746.047,0.0
0.95,11957,59.91,0.0,176482.317,176482.317,0.0
1.0,1307123,60057.0,0.0,178494.141,178494.141,0.0
1.05,507816,3781.74,0.0,179557.376,179557.376,0.0
1.1,540112,10675.03,0.0,180694.477,180694.477,0.0
1.15,649783,8788.09,0.0,181744.863,181744.863,0.0
1.2,953224,11199.45,0.0,182809.925,182809.925,0.0
1.25,1886977,43592.98,0.0,184132.18,184132.18,0.0
1.3,219677,1160.48,0.0,184423.642,184423.642,0.0
1.35,108302,292.59,0.0,184517.44,184517.44,0.0
1.4,115127,1494.61,0.0,186038.092,186038.092,0.0
1.45,1584203,41799.07,0.0,187615.502,187615.502,0.0
1.5,1892193,39838.23,0.0,188409.854,188409.854,0.0


==> computational_experiments/data/scalar/NETWORK.foss_poly_0-SIAM.false.csv <==
scalar,num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.5,228,12.22,0.0,60274908.6,60274908.6,0.0
0.55,6170,93.51,0.0,61062432.3,61062432.3,0.0
0.6,9206,241.02,0.0,61962518.4,61962518.4,0.0
0.65,5547,42.97,0.0,62546576.7,62546576.7,0.0
0.7,11936,158.33,0.0,63478798.8,63478798.8,0.0
0.75,23936,174.85,0.0,64629174.9,64629174.9,0.0
0.8,41250,110.43,0.0,65874912.8,65874912.8,0.0
0.85,24620,108.92,0.0,67035702.2,67035702.2,0.0
0.9,94056,278.02,0.0,68389925.6,68389925.6,0.0
0.95,87269,249.42,0.0,69734896.7,69734896.7,0.0
1.0,63120,174.84,0.0,70680507.9,70680507.9,0.0
1.05,30140,204.31,0.0,71537735.7,71537735.7,0.0
1.1,65970,758.4,0.0,72407539.8,72407539.8,0.0
1.15,410903,4396.21,0.0,73610075.1,73610075.1,0.0
1.2,3189844,171947.93,0.024952000000000002,74984585.02794,76903469.5,1918884.472059995
1.25,429955,1479.02,0.0,76671747.8,76671747.8,0.0
1.3,517442,1979.43,0.0,77630451.2,77630451.2,0.0
1.35,3107187,171902.49,0.005626,78745804.2,79191364.7,445560.5
1.4,7048771,171903.3,0.0094,80795123.01428,81561774.0,766650.9857199937
1.45,12104637,171902.9,0.013255,82012285.44851,83113977.3,1101691.851489991
1.5,16925859,171907.32,0.008867,83643061.7087,84391382.0,748320.2912999988


==> computational_experiments/data/scalar/NETWORK.foss_poly_0-SIAM.true.csv <==
scalar,num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.5,835,28.82,0.0,60274908.6,60274908.6,0.0
0.55,15978,505.09,0.0,61062432.3,61062432.3,0.0
0.6,109284,1921.36,0.0,61962518.4,61962518.4,0.0
0.65,10122,95.25,0.0,62546576.7,62546576.7,0.0
0.7,68486,2903.49,0.0,63478798.8,63478798.8,0.0
0.75,160404,3040.37,0.0,64629174.9,64629174.9,0.0
0.8,191776,1842.86,0.0,65874912.8,65874912.8,0.0
0.85,46193,464.16,0.0,67035702.2,67035702.2,0.0
0.9,216893,1221.14,0.0,68389925.6,68389925.6,0.0
0.95,155108,1934.96,0.0,69734896.7,69734896.7,0.0
1.0,144226,1110.45,0.0,70680507.9,70680507.9,0.0
1.05,74204,1985.31,0.0,71537735.7,71537735.7,0.0
1.1,357671,7858.96,0.0,72407539.8,72407539.8,0.0
1.15,2398843,38291.26,0.0,73610075.1,73610075.1,0.0
1.2,3564064,171910.85,0.016732,74521373.76378,75789483.0,1268109.2362200022
1.25,1657899,35703.51,0.0,76671747.8,76671747.8,0.0
1.3,2622729,89683.33,0.0,77630451.2,77630451.2,0.0
1.35,3736120,171959.88,0.018268,78223488.28526,79679059.4,1455571.1147399992
1.4,5929307,171921.49,0.017233000000000002,80249057.97417,81656200.3,1407142.3258299977
1.45,9121015,171926.94,0.020901,81526173.85521,83266556.3,1740382.4447899908
1.5,11877752,171904.87,0.015841,83158315.08566,84496845.9,1338530.8143400103


==> computational_experiments/data/scalar/solve_time_comparison.csv <==
siam_time,tasseff_time
53.48,77.66
50.68,37.93
44.72,44.65
54.59,80.86
32.81,37.97
105.08,168.35
61.52,62.24
30.4,30.82
38.98,34.2
30.28,20.34
14.42,29.37
27.14,30.57
19.59,23.36
56.78,32.77
46.74,69.56
30.42,50.49
41.79,26.93
43.19,41.76
121.57,79.06
52.65,67.79
26.82,43.73
8.12,11.43
2023.7,193.86
98.5,44.66
1113.37,147.11
13988.29,379.91
8233.43,235.42
3013.53,498.59
1004.25,82.2
322.6,119.79
59.91,70.81
60057.0,2939.29
3781.74,396.2
10675.03,1536.5
8788.09,744.71
11199.45,2952.92
43592.98,10565.17
1160.48,406.35
292.59,279.64
1494.61,438.61
41799.07,8016.41
39838.23,16361.37
28.82,12.22
505.09,93.51
1921.36,241.02
95.25,42.97
2903.49,158.33
3040.37,174.85
1842.86,110.43
464.16,108.92
1221.14,278.02
1934.96,249.42
1110.45,174.84
1985.31,204.31
7858.96,758.4
38291.26,4396.21
35703.51,1479.02
89683.33,1979.43
44.61,75.73
32.91,47.46
62.33,65.33
83.09,69.15
105.92,74.91
45.63,43.51
82.0,47.1
45.51,43.11
117.27,62.91
212.46,77.71
75.56,35.51
7.75,5.64
7.3,12.13
11.87,7.84
9.83,8.42
7.91,8.31
11.48,7.08
7.37,9.25
9.15,6.71
7.27,6.85
12.23,6.25
13.04,6.6
10.07,7.16
6.24,7.69
6.53,6.73
8.06,6.89
6.4,6.05
10.48,6.27
8.4,6.47
7.97,6.08
9.54,6.09
8.22,7.4


==> computational_experiments/data/standard/NETWORK.foss_iron-SIAM.false.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.08869999999999999,173377.022,190245.432,16868.410000000003
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,5.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,5.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,5.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,5.0,0.0883,173453.918,190245.432,16791.513999999996
140.0,8.0,0.0703,174636.5,187833.929,13197.429000000004
206.0,9.0,0.0658,174636.5,186939.587,12303.087
228.0,10.0,0.0658,174636.5,186939.587,12303.087
783.0,14.0,0.0655,174636.5,186880.479,12243.978999999992
833.0,15.0,0.058499999999999996,174636.5,185485.394,10848.894
2507.0,20.0,0.0581,174704.047,185485.394,10781.347000000009
2720.0,20.0,0.053099999999999994,174704.047,184506.52,9802.472999999998
2921.0,25.0,0.053099999999999994,174704.047,184506.52,9802.472999999998
3137.0,26.0,0.051,174946.694,184347.533,9400.839000000007
3169.0,27.0,0.0454,174946.694,183260.63,8313.936000000016
3746.0,30.0,0.045,175016.159,183260.63,8244.47099999999
5991.0,35.0,0.045,175016.159,183260.63,8244.47099999999
7294.0,40.0,0.0433,175320.467,183260.63,7940.1630000000005
8976.0,45.0,0.0429,175394.153,183260.63,7866.4770000000135
9459.0,46.0,0.0302,175394.153,180850.106,5455.953000000009
11567.0,50.0,0.0302,175394.153,180850.106,5455.953000000009
14756.0,55.0,0.027400000000000004,175901.211,180850.106,4948.8949999999895
17859.0,60.0,0.0239,176532.349,180850.106,4317.757000000012
19604.0,66.0,0.0239,176532.349,180850.106,4317.757000000012
20347.0,70.0,0.0229,176712.885,180850.106,4137.22099999999
21004.0,72.0,0.0222,176712.885,180728.041,4015.155999999988
21768.0,75.0,0.0222,176712.885,180728.041,4015.155999999988
23842.0,80.0,0.021,176939.145,180728.041,3788.896000000008
27276.0,87.0,0.0204,177038.06,180728.041,3689.9809999999998
28322.0,90.0,0.0203,177051.404,180728.041,3676.636999999988
30472.0,95.0,0.0202,177082.309,180728.041,3645.731999999989
31798.0,102.0,0.02,177114.101,180728.041,3613.9400000000023
32871.0,107.0,0.0199,177140.373,180728.041,3587.668000000005
32959.0,110.0,0.0176,177140.373,180316.151,3175.7780000000203
33891.0,115.0,0.0176,177144.805,180316.151,3171.3460000000196
34393.0,115.0,0.013999999999999999,177166.7,179687.407,2520.706999999995
36400.0,121.0,0.0138,177209.694,179687.407,2477.713000000018
37637.0,125.0,0.013700000000000002,177218.791,179687.407,2468.616000000009
38892.0,130.0,0.013500000000000002,177259.425,179687.407,2427.982000000018
41539.0,135.0,0.013300000000000001,177299.503,179687.407,2387.9040000000095
42945.0,140.0,0.013200000000000002,177318.052,179687.407,2369.3550000000105
45143.0,145.0,0.0129,177361.379,179687.407,2326.0280000000203
47201.0,154.0,0.0129,177368.932,179687.407,2318.475000000006
47312.0,155.0,0.0129,177368.932,179687.407,2318.475000000006
50756.0,162.0,0.0126,177423.739,179687.407,2263.668000000005
52558.0,168.0,0.0124,177452.908,179687.407,2234.4990000000107
54429.0,171.0,0.0124,177462.362,179687.407,2225.045000000013
55444.0,177.0,0.011200000000000002,177477.425,179491.867,2014.44200000001
56120.0,182.0,0.011200000000000002,177482.265,179491.867,2009.6019999999844
57177.0,187.0,0.011200000000000002,177486.737,179491.867,2005.1300000000047
57802.0,190.0,0.0087,177486.737,179040.804,1554.06700000001
59293.0,197.0,0.0086,177496.706,179040.804,1544.0979999999981
59880.0,202.0,0.0086,177498.947,179040.804,1541.8570000000182
60841.0,205.0,0.0084,177527.999,179040.804,1512.804999999993
61761.0,210.0,0.0084,177541.393,179040.804,1499.4109999999928
62161.0,215.0,0.0084,177545.508,179040.804,1495.296000000002
63320.0,223.0,0.0083,177547.478,179040.804,1493.326000000001
63903.0,229.0,0.0083,177547.649,179040.804,1493.1549999999988
64522.0,231.0,0.0083,177555.627,179040.804,1485.176999999996
66167.0,243.0,0.008199999999999999,177567.662,179040.804,1473.1419999999925
68398.0,257.0,0.008100000000000001,177586.54,179040.804,1454.2639999999956
68899.0,260.0,0.008100000000000001,177595.179,179040.804,1445.625
70499.0,268.0,0.0077,177598.541,178969.413,1370.872000000003
70733.0,275.0,0.0076,177602.834,178969.413,1366.578999999998
72949.0,291.0,0.0076,177617.417,178969.413,1351.9960000000137
75347.0,308.0,0.0075,177619.864,178969.413,1349.548999999999
75780.0,311.0,0.0075,177627.897,178969.413,1341.5160000000033
76433.0,318.0,0.0075,177627.897,178969.413,1341.5160000000033
77903.0,325.0,0.0074,177639.127,178969.413,1330.2859999999928
79576.0,332.0,0.0074,177644.09,178969.413,1325.323000000004
80436.0,339.0,0.0074,177644.09,178969.413,1325.323000000004
80695.0,340.0,0.0074,177644.09,178969.413,1325.323000000004
82934.0,349.0,0.0073,177666.718,178969.413,1302.695000000007
83186.0,350.0,0.0072,177673.131,178969.413,1296.2820000000065
85958.0,358.0,0.0070999999999999995,177691.464,178969.413,1277.9489999999932
86202.0,360.0,0.0070999999999999995,177698.939,178969.413,1270.4739999999874
88952.0,370.0,0.006999999999999999,177721.562,178969.413,1247.850999999995
92076.0,379.0,0.0068000000000000005,177744.679,178969.413,1224.7339999999967
92328.0,380.0,0.0068000000000000005,177746.149,178969.413,1223.2639999999956
95554.0,391.0,0.0067,177761.92,178969.413,1207.4929999999877
96083.0,398.0,0.0067,177764.32,178969.413,1205.0929999999935
97481.0,404.0,0.0067,177767.733,178969.413,1201.679999999993
98197.0,408.0,0.0067,177768.991,178969.413,1200.4219999999914
98897.0,418.0,0.0067,177769.102,178969.413,1200.310999999987
101297.0,469.0,0.0067,177777.671,178969.413,1191.7419999999984
101712.0,490.0,0.006600000000000001,177783.543,178969.413,1185.8699999999953
104537.0,552.0,0.006600000000000001,177796.264,178969.413,1173.149000000005
105726.0,564.0,0.006500000000000001,177798.388,178969.413,1171.0249999999942
106606.0,574.0,0.006500000000000001,177799.284,178969.413,1170.1289999999863
107409.0,586.0,0.006500000000000001,177805.684,178969.413,1163.728999999992
107634.0,597.0,0.006500000000000001,177806.847,178969.413,1162.5659999999916
110020.0,632.0,0.006500000000000001,177814.461,178969.413,1154.9519999999902
111034.0,637.0,0.0064,177819.416,178969.413,1149.997000000003
111466.0,639.0,0.0046,177820.047,178637.973,817.9260000000068
112146.0,644.0,0.0046,177821.434,178637.973,816.5389999999898
112242.0,646.0,0.0046,177821.475,178637.973,816.4979999999923
112774.0,655.0,0.0045000000000000005,177828.226,178637.973,809.747000000003
115630.0,669.0,0.0044,177843.835,178637.973,794.1380000000063
116399.0,673.0,0.0044,177848.787,178637.973,789.185999999987
117289.0,675.0,0.0044,177850.25,178637.973,787.7229999999981
117699.0,680.0,0.0044,177850.69,178637.973,787.2829999999958
118286.0,691.0,0.0043,177867.666,178637.973,770.3070000000007
120855.0,710.0,0.0043,177871.128,178637.973,766.8450000000012
121016.0,717.0,0.0042,177880.464,178637.973,757.5089999999909
121338.0,721.0,0.0042,177881.698,178637.973,756.2749999999942
121849.0,725.0,0.0042,177883.973,178637.973,754.0
124009.0,744.0,0.0040999999999999995,177900.934,178637.973,737.0389999999898
124343.0,745.0,0.0040999999999999995,177903.751,178637.973,734.2220000000088
126941.0,769.0,0.004,177925.249,178637.973,712.7239999999874
127031.0,770.0,0.004,177926.053,178637.973,711.9199999999837
127548.0,776.0,0.004,177928.863,178637.973,709.109999999986
129418.0,803.0,0.004,177930.168,178637.973,707.804999999993
130154.0,807.0,0.0039000000000000003,177932.7,178637.973,705.2729999999865
132132.0,833.0,0.0039000000000000003,177940.816,178637.973,697.1570000000065
132281.0,835.0,0.0039000000000000003,177944.292,178637.973,693.6810000000114
133462.0,844.0,0.0039000000000000003,177949.131,178637.973,688.8420000000042
135211.0,878.0,0.0038,177958.064,178637.973,679.9089999999851
135820.0,881.0,0.0038,177960.088,178637.973,677.8850000000093
138181.0,910.0,0.0037,177972.569,178637.973,665.4040000000095
138390.0,916.0,0.0037,177973.705,178637.973,664.2680000000109
139228.0,924.0,0.0037,177976.165,178637.973,661.80799999999
141270.0,947.0,0.0036,177987.324,178637.973,650.6490000000049
141455.0,950.0,0.0036,177988.262,178637.973,649.7110000000102
143653.0,965.0,0.0036,177991.671,178637.973,646.301999999996
144646.0,980.0,0.0036,177999.466,178637.973,638.5070000000123
144864.0,988.0,0.0036,178000.011,178637.973,637.9619999999995
147111.0,1006.0,0.0036,178003.591,178637.973,634.3820000000123
147815.0,1024.0,0.0034999999999999996,178008.813,178637.973,629.1600000000035
148040.0,1026.0,0.0034999999999999996,178011.229,178637.973,626.744000000006
148436.0,1031.0,0.0034999999999999996,178011.877,178637.973,626.0959999999905
149762.0,1041.0,0.0034999999999999996,178013.236,178637.973,624.7369999999937
150869.0,1064.0,0.0034999999999999996,178021.141,178637.973,616.8319999999949
150988.0,1065.0,0.0034000000000000002,178021.7,178637.973,616.2729999999865
152863.0,1081.0,0.0034000000000000002,178024.228,178637.973,613.7449999999953
154300.0,1101.0,0.0034000000000000002,178031.394,178637.973,606.5789999999979
155116.0,1109.0,0.0034000000000000002,178033.266,178637.973,604.7069999999949
155436.0,1114.0,0.0034000000000000002,178033.764,178637.973,604.2090000000026
157440.0,1144.0,0.0033000000000000004,178041.091,178637.973,596.8820000000123
157537.0,1145.0,0.0033000000000000004,178041.494,178637.973,596.4789999999921
159484.0,1164.0,0.0033000000000000004,178044.638,178637.973,593.3349999999919
160722.0,1191.0,0.0033000000000000004,178050.544,178637.973,587.4290000000037
164203.0,1229.0,0.0032,178059.593,178637.973,578.3800000000047
164494.0,1233.0,0.0032,178059.593,178637.973,578.3800000000047
166917.0,1255.0,0.0032,178069.889,178637.973,568.0840000000026
167332.0,1273.0,0.0032,178075.184,178637.973,562.7889999999898
169181.0,1285.0,0.0031,178078.957,178637.973,559.0160000000033
171090.0,1318.0,0.0031,178087.933,178637.973,550.0400000000081
171432.0,1325.0,0.0031,178088.393,178637.973,549.5799999999872
171666.0,1332.0,0.0031,178088.393,178637.973,549.5799999999872
174735.0,1391.0,0.003,178098.793,178637.973,539.179999999993
175570.0,1399.0,0.003,178100.289,178637.973,537.6840000000084
177197.0,1414.0,0.003,178101.987,178637.973,535.9860000000044
177578.0,1435.0,0.003,178108.337,178637.973,529.6359999999986
178088.0,1441.0,0.003,178108.947,178637.973,529.0260000000126
180840.0,1475.0,0.0029,178111.128,178637.973,526.8450000000012
181324.0,1494.0,0.0029,178118.576,178637.973,519.3969999999972
181409.0,1495.0,0.0029,178119.11,178637.973,518.8630000000121
182210.0,1505.0,0.0029,178120.725,178637.973,517.2479999999923
184973.0,1555.0,0.0028000000000000004,178130.369,178637.973,507.6039999999921
186334.0,1563.0,0.0028000000000000004,178131.658,178637.973,506.3150000000023
188857.0,1610.0,0.0028000000000000004,178137.218,178637.973,500.75500000000466
191935.0,1636.0,0.0028000000000000004,178143.715,178637.973,494.25800000000163
192587.0,1660.0,0.0028000000000000004,178145.307,178637.973,492.66599999999744
192691.0,1665.0,0.0028000000000000004,178145.307,178637.973,492.66599999999744
193604.0,1682.0,0.0028000000000000004,178145.307,178637.973,492.66599999999744
196150.0,1728.0,0.0027,178161.388,178637.973,476.58499999999185
196300.0,1730.0,0.0027,178161.851,178637.973,476.122000000003
196750.0,1737.0,0.0027,178162.975,178637.973,474.9979999999923
200655.0,1791.0,0.0026000000000000003,178171.699,178637.973,466.2740000000049
201883.0,1797.0,0.0026000000000000003,178171.699,178637.973,466.2740000000049
204918.0,1826.0,0.0026000000000000003,178176.51,178637.973,461.4629999999888
205642.0,1857.0,0.0026000000000000003,178182.391,178637.973,455.5819999999949
206302.0,1861.0,0.0025,178184.123,178637.973,453.8500000000058
210533.0,1931.0,0.0025,178194.98,178637.973,442.99299999998766
211698.0,1942.0,0.0025,178199.127,178637.973,438.84599999999045
212819.0,1953.0,0.0025,178199.127,178637.973,438.84599999999045
215644.0,2000.0,0.0024,178210.031,178637.973,427.94200000001
216274.0,2009.0,0.0024,178211.101,178637.973,426.872000000003
221007.0,2076.0,0.0024,178217.291,178637.973,420.6820000000007
221865.0,2084.0,0.0024,178217.291,178637.973,420.6820000000007
222049.0,2087.0,0.0024,178217.291,178637.973,420.6820000000007
223715.0,2113.0,0.0023,178228.615,178637.973,409.35800000000745
224219.0,2115.0,0.0023,178230.457,178637.973,407.51600000000326
224331.0,2139.0,0.0023,178230.723,178637.973,407.25
224610.0,2141.0,0.0023,178230.723,178637.973,407.25
225249.0,2145.0,0.0023,178230.723,178637.973,407.25
225653.0,2151.0,0.0023,178235.963,178637.973,402.0100000000093
227068.0,2177.0,0.0022,178237.404,178637.973,400.5689999999886
228819.0,2214.0,0.0022,178241.998,178637.973,395.9750000000058
229117.0,2218.0,0.0022,178249.595,178637.973,388.377999999997
231782.0,2258.0,0.0022,178251.576,178637.973,386.3969999999972
233056.0,2306.0,0.0021,178257.701,178637.973,380.2719999999972
233859.0,2318.0,0.0021,178257.701,178637.973,380.2719999999972
234271.0,2322.0,0.0021,178257.701,178637.973,380.2719999999972
236143.0,2348.0,0.0021,178257.701,178637.973,380.2719999999972
237773.0,2391.0,0.0021,178264.61,178637.973,373.3630000000121
238498.0,2395.0,0.0021,178264.61,178637.973,373.3630000000121
238987.0,2398.0,0.0013000000000000002,178264.61,178494.141,229.53100000001723
239563.0,2402.0,0.0012,178271.196,178494.141,222.94500000000698
240570.0,2407.0,0.0012,178271.887,178494.141,222.25400000001537
241599.0,2430.0,0.0012,178274.774,178494.141,219.36699999999837
242702.0,2440.0,0.0012,178274.774,178494.141,219.36699999999837
243629.0,2450.0,0.0012,178274.774,178494.141,219.36699999999837
245589.0,2477.0,0.0012,178288.524,178494.141,205.61699999999837
247830.0,2500.0,0.0011,178299.991,178494.141,194.14999999999418
249557.0,2528.0,0.0011,178304.645,178494.141,189.49600000001374
249893.0,2530.0,0.0011,178304.645,178494.141,189.49600000001374
253298.0,2562.0,0.001,178319.107,178494.141,175.0340000000142
255017.0,2580.0,0.0009,178330.268,178494.141,163.87299999999232
255984.0,2604.0,0.0009,178335.909,178494.141,158.23199999998906
256158.0,2607.0,0.0009,178335.909,178494.141,158.23199999998906
256491.0,2610.0,0.0009,178335.909,178494.141,158.23199999998906
260448.0,2658.0,0.0008,178347.172,178494.141,146.96900000001187
262141.0,2677.0,0.0008,178358.446,178494.141,135.69500000000698
264200.0,2708.0,0.0007000000000000001,178368.964,178494.141,125.17699999999604
264637.0,2710.0,0.0007000000000000001,178368.964,178494.141,125.17699999999604
265664.0,2717.0,0.0007000000000000001,178368.964,178494.141,125.17699999999604
267747.0,2747.0,0.0006,178384.301,178494.141,109.83999999999651
268795.0,2755.0,0.0006,178384.301,178494.141,109.83999999999651
271637.0,2790.0,0.0005,178403.933,178494.141,90.20800000001327
272035.0,2797.0,0.0005,178403.933,178494.141,90.20800000001327
273833.0,2808.0,0.0005,178410.441,178494.141,83.70000000001164
275839.0,2844.0,0.0004,178427.563,178494.141,66.57800000000861
275997.0,2845.0,0.0004,178427.563,178494.141,66.57800000000861
277558.0,2858.0,0.0004,178427.563,178494.141,66.57800000000861
280430.0,2900.0,0.0003,178440.287,178494.141,53.853999999992084
282148.0,2922.0,0.0001,178471.296,178494.141,22.845000000001164
282202.0,2923.24,1e-12,178494.141,178494.141,0.0
282202.0,2923.24,1e-12,178494.141,178494.141,0.0


==> computational_experiments/data/standard/NETWORK.foss_iron-SIAM.true.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.08869999999999999,173377.022,190245.432,16868.410000000003
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
0.0,4.0,0.0883,173453.918,190245.432,16791.513999999996
15.0,5.0,0.08259999999999999,174521.905,190245.432,15723.527000000002
107.0,6.0,0.0667,174641.501,187119.147,12477.646000000008
236.0,7.0,0.0479,174641.501,183422.441,8780.940000000002
425.0,9.0,0.0475,174641.501,183351.565,8710.064000000013
472.0,9.0,0.0458,174641.501,183014.701,8373.200000000012
514.0,10.0,0.0458,174641.501,183014.701,8373.200000000012
1213.0,15.0,0.0454,174711.606,183014.701,8303.095000000001
3015.0,20.0,0.0454,174711.606,183014.701,8303.095000000001
4221.0,25.0,0.0432,175107.704,183014.701,7906.997000000003
8204.0,30.0,0.037000000000000005,175107.704,181829.445,6721.741000000009
10058.0,35.0,0.0339,175477.636,181627.027,6149.391000000003
10968.0,40.0,0.0339,175477.636,181627.027,6149.391000000003
12884.0,43.0,0.0296,175621.084,180975.84,5354.755999999994
13464.0,45.0,0.0273,176036.805,180975.84,4939.0350000000035
14527.0,52.0,0.0259,176288.616,180975.84,4687.223999999987
15160.0,54.0,0.0244,176295.673,180704.136,4408.462999999989
15163.0,55.0,0.0242,176295.673,180665.89,4370.217000000004
16860.0,63.0,0.0236,176398.536,180665.89,4267.354000000021
17301.0,67.0,0.0236,176398.536,180665.89,4267.354000000021
17801.0,70.0,0.0236,176398.536,180665.89,4267.354000000021
18318.0,75.0,0.023100000000000002,176495.447,180665.89,4170.443000000028
18550.0,80.0,0.023100000000000002,176495.447,180665.89,4170.443000000028
19775.0,89.0,0.0223,176631.974,180665.89,4033.9160000000265
20457.0,90.0,0.0223,176631.974,180665.89,4033.9160000000265
21727.0,96.0,0.0223,176631.974,180665.89,4033.9160000000265
22142.0,110.0,0.0216,176764.618,180665.89,3901.2720000000263
22590.0,117.0,0.0216,176764.618,180665.89,3901.2720000000263
23093.0,120.0,0.0216,176764.618,180665.89,3901.2720000000263
23726.0,126.0,0.0211,176848.042,180665.89,3817.8480000000272
23955.0,131.0,0.0211,176848.042,180665.89,3817.8480000000272
24348.0,139.0,0.0211,176848.042,180665.89,3817.8480000000272
24692.0,151.0,0.021,176875.239,180665.89,3790.6510000000126
25147.0,157.0,0.021,176875.239,180665.89,3790.6510000000126
25264.0,162.0,0.0209,176882.463,180665.89,3783.427000000025
25826.0,167.0,0.0209,176888.963,180665.89,3776.927000000025
26272.0,172.0,0.020800000000000003,176901.744,180665.89,3764.146000000008
26661.0,176.0,0.020800000000000003,176901.744,180665.89,3764.146000000008
27019.0,182.0,0.020800000000000003,176901.744,180665.89,3764.146000000008
27380.0,189.0,0.020800000000000003,176908.825,180665.89,3757.0650000000023
27520.0,195.0,0.020800000000000003,176908.825,180665.89,3757.0650000000023
28097.0,201.0,0.020800000000000003,176908.825,180665.89,3757.0650000000023
28973.0,214.0,0.0206,176937.755,180665.89,3728.1350000000093
29694.0,218.0,0.0206,176937.755,180665.89,3728.1350000000093
29927.0,220.0,0.0206,176937.755,180665.89,3728.1350000000093
30464.0,228.0,0.0204,176976.898,180665.89,3688.9920000000275
31144.0,230.0,0.0204,176976.898,180665.89,3688.9920000000275
32211.0,236.0,0.0203,176995.978,180665.89,3669.912000000011
33126.0,247.0,0.0203,176995.978,180665.89,3669.912000000011
33252.0,250.0,0.0203,176995.978,180665.89,3669.912000000011
33654.0,253.0,0.02,176995.978,180601.774,3605.796000000002
34314.0,258.0,0.02,176995.978,180601.774,3605.796000000002
35455.0,265.0,0.0197,177044.667,180601.774,3557.107000000018
36570.0,270.0,0.0196,177066.849,180601.774,3534.9250000000175
37730.0,275.0,0.0195,177081.501,180601.774,3520.2730000000156
39033.0,282.0,0.0194,177093.034,180601.774,3508.7399999999907
40396.0,293.0,0.0192,177125.675,180601.774,3476.0990000000165
40511.0,295.0,0.0192,177132.028,180601.774,3469.7460000000137
41655.0,302.0,0.0191,177143.697,180601.774,3458.0770000000193
42826.0,308.0,0.0191,177143.736,180601.774,3458.0380000000005
42919.0,310.0,0.0191,177144.396,180601.774,3457.377999999997
42978.0,315.0,0.0191,177148.95,180601.774,3452.8239999999932
44394.0,338.0,0.0191,177158.224,180601.774,3443.5500000000175
45977.0,355.0,0.019,177161.536,180601.774,3440.238000000012
47482.0,368.0,0.0189,177195.787,180601.774,3405.9869999999937
48159.0,370.0,0.0188,177199.296,180601.774,3402.478000000003
49194.0,375.0,0.0188,177199.296,180601.774,3402.478000000003
52248.0,389.0,0.0187,177222.698,180601.774,3379.076000000001
53848.0,396.0,0.018600000000000002,177234.485,180601.774,3367.289000000019
56063.0,416.0,0.018600000000000002,177243.874,180601.774,3357.899999999994
58136.0,432.0,0.018500000000000003,177255.475,180601.774,3346.298999999999
58336.0,435.0,0.018500000000000003,177263.98,180601.774,3337.7939999999944
59767.0,450.0,0.0184,177279.751,180601.774,3322.0230000000156
60225.0,460.0,0.0184,177285.341,180601.774,3316.433000000019
61355.0,473.0,0.0183,177289.067,180601.774,3312.706999999995
62621.0,485.0,0.0183,177290.644,180601.774,3311.1300000000047
63175.0,495.0,0.0183,177295.929,180601.774,3305.845000000001
64088.0,514.0,0.0182,177308.899,180601.774,3292.875
65548.0,529.0,0.0182,177316.697,180601.774,3285.0770000000193
66145.0,534.0,0.0182,177320.669,180601.774,3281.1050000000105
66494.0,539.0,0.0182,177321.541,180601.774,3280.2330000000075
67875.0,556.0,0.0181,177328.372,180601.774,3273.402000000002
70254.0,570.0,0.0181,177334.402,180601.774,3267.372000000003
71166.0,575.0,0.018000000000000002,177341.989,180601.774,3259.7850000000035
73379.0,592.0,0.018000000000000002,177346.446,180601.774,3255.3280000000086
75890.0,613.0,0.018000000000000002,177352.255,180601.774,3249.5190000000002
76264.0,616.0,0.0179,177361.169,180601.774,3240.6050000000105
78321.0,627.0,0.0144,177365.123,179962.668,2597.545000000013
78710.0,630.0,0.0144,177369.438,179962.668,2593.2300000000105
79037.0,631.0,0.0099,177373.368,179149.237,1775.869000000006
81062.0,640.0,0.0098,177384.625,179149.237,1764.6119999999937
81787.0,648.0,0.0098,177384.625,179149.237,1764.6119999999937
82704.0,657.0,0.0098,177384.625,179149.237,1764.6119999999937
83722.0,662.0,0.0098,177384.625,179149.237,1764.6119999999937
83804.0,665.0,0.0098,177384.625,179149.237,1764.6119999999937
86133.0,707.0,0.0098,177391.399,179149.237,1757.8379999999888
86602.0,716.0,0.0098,177391.399,179149.237,1757.8379999999888
87430.0,735.0,0.0098,177391.399,179149.237,1757.8379999999888
88687.0,758.0,0.0097,177416.661,179149.237,1732.576000000001
89239.0,765.0,0.0096,177428.145,179149.237,1721.0920000000042
90866.0,796.0,0.0096,177434.061,179149.237,1715.1760000000068
91063.0,803.0,0.0096,177437.186,179149.237,1712.0510000000068
91512.0,810.0,0.0095,177443.051,179149.237,1706.185999999987
94075.0,842.0,0.0095,177454.299,179149.237,1694.9379999999946
94594.0,849.0,0.0094,177460.994,179149.237,1688.2429999999877
95422.0,873.0,0.0094,177464.773,179149.237,1684.4640000000072
96776.0,903.0,0.0094,177467.554,179149.237,1681.68299999999
97341.0,913.0,0.0094,177473.133,179149.237,1676.103999999992
99629.0,959.0,0.009300000000000001,177479.182,179149.237,1670.054999999993
99709.0,960.0,0.009300000000000001,177480.647,179149.237,1668.5899999999965
100411.0,972.0,0.009300000000000001,177482.075,179149.237,1667.161999999982
102369.0,1008.0,0.009300000000000001,177488.355,179149.237,1660.8819999999832
102585.0,1011.0,0.009300000000000001,177489.048,179149.237,1660.188999999984
103072.0,1020.0,0.009300000000000001,177491.688,179149.237,1657.548999999999
105611.0,1049.0,0.0092,177498.995,179149.237,1650.2419999999984
106135.0,1063.0,0.0092,177501.315,179149.237,1647.9219999999914
107648.0,1095.0,0.0092,177504.407,179149.237,1644.8299999999872
108934.0,1128.0,0.0091,177510.642,179149.237,1638.5950000000012
109085.0,1130.0,0.0091,177510.663,179149.237,1638.5739999999932
110311.0,1152.0,0.0091,177513.244,179149.237,1635.9929999999877
111011.0,1175.0,0.0091,177513.964,179149.237,1635.2729999999865
112312.0,1189.0,0.0091,177515.419,179149.237,1633.8179999999993
112625.0,1203.0,0.0091,177520.513,179149.237,1628.7239999999874
117028.0,1294.0,0.009000000000000001,177530.28,179149.237,1618.9569999999949
117102.0,1297.0,0.009000000000000001,177530.78,179149.237,1618.4569999999949
117918.0,1311.0,0.009000000000000001,177531.553,179149.237,1617.6839999999793
118383.0,1325.0,0.009000000000000001,177532.276,179149.237,1616.9609999999811
119623.0,1358.0,0.009000000000000001,177533.229,179149.237,1616.0080000000016
120648.0,1393.0,0.009000000000000001,177538.471,179149.237,1610.7660000000033
123153.0,1471.0,0.009000000000000001,177542.17,179149.237,1607.066999999981
124465.0,1510.0,0.009000000000000001,177545.712,179149.237,1603.5249999999942
124795.0,1519.0,0.0089,177546.432,179149.237,1602.804999999993
126224.0,1563.0,0.0089,177548.51,179149.237,1600.7269999999844
127121.0,1581.0,0.0089,177549.523,179149.237,1599.7140000000072
128032.0,1608.0,0.0089,177553.522,179149.237,1595.7149999999965
128142.0,1611.0,0.0089,177554.22,179149.237,1595.0169999999925
128227.0,1616.0,0.0089,177554.226,179149.237,1595.0109999999986
131632.0,1715.0,0.0088,177564.664,179149.237,1584.573000000004
132333.0,1729.0,0.0088,177566.335,179149.237,1582.9020000000019
134474.0,1772.0,0.0088,177569.2,179149.237,1580.036999999982
134784.0,1783.0,0.0088,177570.784,179149.237,1578.4529999999795
134916.0,1788.0,0.0088,177571.915,179149.237,1577.3219999999856
135017.0,1791.0,0.0088,177572.017,179149.237,1577.2200000000012
138396.0,1868.0,0.0088,177577.305,179149.237,1571.9320000000007
139164.0,1885.0,0.0088,177578.945,179149.237,1570.2919999999867
140562.0,1923.0,0.0078000000000000005,177580.554,178969.413,1388.8589999999967
141818.0,1960.0,0.0077,177585.124,178969.413,1384.2889999999898
142685.0,1985.0,0.0077,177586.677,178969.413,1382.7360000000044
144662.0,2046.0,0.0077,177590.641,178969.413,1378.7719999999972
145065.0,2053.0,0.0077,177591.296,178969.413,1378.1169999999984
145531.0,2065.0,0.0077,177591.897,178969.413,1377.5160000000033
147790.0,2133.0,0.0077,177598.642,178969.413,1370.771000000008
147983.0,2135.0,0.0077,177599.539,178969.413,1369.8740000000107
148164.0,2140.0,0.0077,177599.601,178969.413,1369.8120000000054
148902.0,2168.0,0.0077,177600.279,178969.413,1369.133999999991
150025.0,2187.0,0.0076,177601.363,178969.413,1368.0499999999884
150888.0,2213.0,0.0076,177605.086,178969.413,1364.3269999999902
153269.0,2256.0,0.0076,177608.234,178969.413,1361.1790000000037
154296.0,2277.0,0.0076,177609.905,178969.413,1359.5080000000016
154726.0,2287.0,0.0076,177612.397,178969.413,1357.0160000000033
155555.0,2313.0,0.0076,177613.491,178969.413,1355.9219999999914
157514.0,2352.0,0.0076,177617.468,178969.413,1351.945000000007
160414.0,2416.0,0.0075,177625.938,178969.413,1343.4750000000058
161827.0,2443.0,0.0075,177628.778,178969.413,1340.6350000000093
162782.0,2457.0,0.0075,177629.62,178969.413,1339.7930000000051
163398.0,2469.0,0.0075,177633.079,178969.413,1336.3340000000026
164106.0,2479.0,0.0075,177634.741,178969.413,1334.6719999999914
164302.0,2486.0,0.0075,177635.057,178969.413,1334.3559999999998
164520.0,2490.0,0.0075,177635.287,178969.413,1334.1259999999893
165595.0,2504.0,0.0075,177636.042,178969.413,1333.3710000000137
166995.0,2532.0,0.0074,177639.614,178969.413,1329.798999999999
167654.0,2549.0,0.0074,177640.703,178969.413,1328.7099999999919
167865.0,2550.0,0.0074,177640.916,178969.413,1328.497000000003
170529.0,2603.0,0.0074,177648.971,178969.413,1320.44200000001
171325.0,2620.0,0.0074,177650.614,178969.413,1318.798999999999
173580.0,2651.0,0.0073,177655.62,178969.413,1313.7930000000051
173674.0,2659.0,0.0073,177655.875,178969.413,1313.5380000000005
173740.0,2660.0,0.0073,177656.081,178969.413,1313.3319999999949
174471.0,2677.0,0.0073,177656.936,178969.413,1312.4770000000135
177067.0,2731.0,0.0073,177659.53,178969.413,1309.8830000000016
177296.0,2737.0,0.0073,177660.662,178969.413,1308.7509999999893
179893.0,2785.0,0.0073,177663.565,178969.413,1305.8479999999981
180478.0,2798.0,0.0073,177667.798,178969.413,1301.6149999999907
180886.0,2806.0,0.0073,177668.662,178969.413,1300.7509999999893
181131.0,2815.0,0.0073,177668.915,178969.413,1300.4979999999923
181841.0,2830.0,0.0073,177669.055,178969.413,1300.3580000000075
182290.0,2840.0,0.0073,177669.055,178969.413,1300.3580000000075
184307.0,2883.0,0.0072,177673.433,178969.413,1295.9800000000105
184776.0,2895.0,0.0072,177674.799,178969.413,1294.6140000000014
185319.0,2911.0,0.0072,177675.028,178969.413,1294.3850000000093
188136.0,2980.0,0.0072,177681.077,178969.413,1288.3360000000102
189516.0,3019.0,0.0072,177682.668,178969.413,1286.7449999999953
190432.0,3030.0,0.0072,177683.116,178969.413,1286.2969999999914
191567.0,3061.0,0.0072,177686.599,178969.413,1282.814000000013
191952.0,3068.0,0.0072,177687.09,178969.413,1282.323000000004
195058.0,3154.0,0.0072,177688.956,178969.413,1280.4569999999949
195251.0,3159.0,0.0070999999999999995,177689.992,178969.413,1279.421000000002
195700.0,3164.0,0.0070999999999999995,177691.185,178969.413,1278.2280000000028
196479.0,3186.0,0.0070999999999999995,177691.794,178969.413,1277.619000000006
197574.0,3212.0,0.0070999999999999995,177692.179,178969.413,1277.2339999999967
198655.0,3247.0,0.0070999999999999995,177696.363,178969.413,1273.0499999999884
198981.0,3253.0,0.0070999999999999995,177696.509,178969.413,1272.9040000000095
200009.0,3275.0,0.0070999999999999995,177696.97,178969.413,1272.4429999999993
201085.0,3297.0,0.0070999999999999995,177697.58,178969.413,1271.8330000000133
202225.0,3324.0,0.0070999999999999995,177700.516,178969.413,1268.8969999999972
202453.0,3328.0,0.0070999999999999995,177700.988,178969.413,1268.4249999999884
203402.0,3344.0,0.0070999999999999995,177701.88,178969.413,1267.5329999999958
205492.0,3406.0,0.0070999999999999995,177704.784,178969.413,1264.6289999999863
205958.0,3412.0,0.0070999999999999995,177705.08,178969.413,1264.3330000000133
207009.0,3433.0,0.0070999999999999995,177705.899,178969.413,1263.5139999999956
209315.0,3494.0,0.006999999999999999,177711.154,178969.413,1258.258999999991
209574.0,3498.0,0.006999999999999999,177711.496,178969.413,1257.9169999999867
210115.0,3507.0,0.006999999999999999,177711.96,178969.413,1257.4530000000086
213030.0,3557.0,0.006999999999999999,177715.688,178969.413,1253.7250000000058
215498.0,3610.0,0.006999999999999999,177717.39,178969.413,1252.0229999999865
216568.0,3659.0,0.006999999999999999,177719.496,178969.413,1249.9169999999867
216737.0,3664.0,0.006999999999999999,177719.79,178969.413,1249.6229999999923
217878.0,3675.0,0.006999999999999999,177720.635,178969.413,1248.7779999999912
218198.0,3684.0,0.006999999999999999,177720.754,178969.413,1248.6590000000142
218316.0,3687.0,0.006999999999999999,177720.754,178969.413,1248.6590000000142
220232.0,3737.0,0.006999999999999999,177724.16,178969.413,1245.252999999997
220405.0,3744.0,0.006999999999999999,177724.354,178969.413,1245.0590000000084
220582.0,3747.0,0.006999999999999999,177724.56,178969.413,1244.8530000000028
221171.0,3758.0,0.006999999999999999,177724.917,178969.413,1244.4960000000137
221370.0,3762.0,0.006999999999999999,177724.917,178969.413,1244.4960000000137
223449.0,3823.0,0.0069,177726.377,178969.413,1243.0359999999928
225108.0,3847.0,0.0069,177728.514,178969.413,1240.899000000005
226982.0,3891.0,0.0069,177730.127,178969.413,1239.2859999999928
228473.0,3921.0,0.0062,177732.9,178850.679,1117.7790000000095
229100.0,3933.0,0.0062,177733.334,178850.679,1117.3450000000012
230699.0,3965.0,0.0062,177735.343,178850.679,1115.3360000000102
234928.0,4043.0,0.0062,177741.076,178850.679,1109.6030000000028
235320.0,4048.0,0.0062,177742.101,178850.679,1108.5780000000086
236792.0,4071.0,0.0062,177743.123,178850.679,1107.5560000000114
238307.0,4110.0,0.0062,177745.198,178850.679,1105.4809999999998
241346.0,4168.0,0.0062,177746.666,178850.679,1104.0130000000063
242118.0,4189.0,0.0062,177747.202,178850.679,1103.4770000000135
242269.0,4190.0,0.0062,177747.359,178850.679,1103.320000000007
242649.0,4197.0,0.0062,177748.176,178850.679,1102.502999999997
243518.0,4210.0,0.0062,177749.274,178850.679,1101.4049999999988
246148.0,4292.0,0.0061,177753.881,178850.679,1096.7980000000098
247084.0,4307.0,0.0061,177755.266,178850.679,1095.4130000000005
247510.0,4314.0,0.0061,177755.393,178850.679,1095.2859999999928
248302.0,4334.0,0.0061,177755.669,178850.679,1095.0100000000093
250345.0,4388.0,0.0061,177756.674,178850.679,1094.0050000000047
250825.0,4396.0,0.0061,177757.817,178850.679,1092.8619999999937
253863.0,4463.0,0.0061,177760.49,178850.679,1090.189000000013
253987.0,4465.0,0.0061,177760.881,178850.679,1089.7980000000098
254425.0,4471.0,0.0061,177761.284,178850.679,1089.3949999999895
254937.0,4482.0,0.0061,177761.48,178850.679,1089.1989999999932
255553.0,4489.0,0.0061,177761.799,178850.679,1088.8800000000047
256073.0,4497.0,0.0061,177761.916,178850.679,1088.7630000000063
257805.0,4549.0,0.0061,177763.571,178850.679,1087.1080000000075
258086.0,4552.0,0.0061,177764.323,178850.679,1086.3559999999998
258518.0,4561.0,0.0061,177764.353,178850.679,1086.326000000001
261973.0,4641.0,0.0061,177768.015,178850.679,1082.6639999999898
262340.0,4645.0,0.0061,177768.62,178850.679,1082.0590000000084
264168.0,4673.0,0.006,177769.586,178850.679,1081.0929999999935
266222.0,4713.0,0.006,177773.862,178850.679,1076.81700000001
266326.0,4720.0,0.006,177773.972,178850.679,1076.7069999999949
266705.0,4727.0,0.006,177774.061,178850.679,1076.6180000000168
267006.0,4735.0,0.006,177774.223,178850.679,1076.4560000000056
267114.0,4738.0,0.0054,177774.223,178746.901,972.6780000000144
267445.0,4741.0,0.0054,177774.223,178746.901,972.6780000000144
268759.0,4762.0,0.0054,177774.379,178746.901,972.5220000000263
270658.0,4809.0,0.0054,177776.864,178746.901,970.0370000000112
270784.0,4814.0,0.0054,177776.885,178746.901,970.0160000000033
271695.0,4832.0,0.0054,177777.486,178746.901,969.4150000000081
274285.0,4885.0,0.0054,177778.275,178746.901,968.6260000000184
274631.0,4905.0,0.0054,177782.282,178746.901,964.619000000006
275027.0,4916.0,0.0054,177782.896,178746.901,964.0050000000047
277222.0,4954.0,0.0054,177783.764,178746.901,963.137000000017
278753.0,4998.0,0.0054,177787.894,178746.901,959.0070000000123
278987.0,5005.0,0.0054,177788.337,178746.901,958.564000000013
280203.0,5038.0,0.0054,177789.178,178746.901,957.7229999999981
282072.0,5088.0,0.0053,177790.975,178746.901,955.9260000000068
282898.0,5109.0,0.0053,177792.357,178746.901,954.5440000000235
285960.0,5189.0,0.0053,177793.687,178746.901,953.2140000000072
286647.0,5217.0,0.0053,177797.46,178746.901,949.4410000000207
286790.0,5220.0,0.0053,177797.912,178746.901,948.9890000000014
287183.0,5225.0,0.0053,177798.082,178746.901,948.8190000000177
288304.0,5241.0,0.0053,177798.527,178746.901,948.3740000000107
291054.0,5307.0,0.0053,177802.748,178746.901,944.1530000000203
291326.0,5313.0,0.0053,177802.766,178746.901,944.1350000000093
291855.0,5318.0,0.0053,177802.866,178746.901,944.0350000000035
292000.0,5323.0,0.0053,177802.868,178746.901,944.0330000000249
295575.0,5385.0,0.0053,177806.125,178746.901,940.7760000000126
295818.0,5390.0,0.0053,177806.637,178746.901,940.2640000000247
297057.0,5416.0,0.0053,177807.415,178746.901,939.4860000000044
297651.0,5432.0,0.0053,177807.491,178746.901,939.4100000000035
298235.0,5443.0,0.0053,177807.693,178746.901,939.2080000000133
299727.0,5496.0,0.005200000000000001,177808.667,178746.901,938.2340000000258
300579.0,5524.0,0.005200000000000001,177809.515,178746.901,937.3859999999986
304262.0,5615.0,0.005200000000000001,177814.346,178746.901,932.5550000000221
307251.0,5680.0,0.005200000000000001,177816.191,178746.901,930.710000000021
308764.0,5720.0,0.005200000000000001,177819.105,178746.901,927.7960000000021
309888.0,5737.0,0.005200000000000001,177819.784,178746.901,927.1169999999984
313273.0,5826.0,0.005200000000000001,177823.277,178746.901,923.6240000000107
314222.0,5840.0,0.005200000000000001,177824.209,178746.901,922.69200000001
314672.0,5845.0,0.005200000000000001,177824.264,178746.901,922.637000000017
317614.0,5927.0,0.0051,177827.368,178746.901,919.5330000000249
317782.0,5935.0,0.0051,177827.375,178746.901,919.5260000000126
319960.0,5989.0,0.0051,177827.759,178746.901,919.1420000000217
322323.0,6070.0,0.0051,177830.753,178746.901,916.1480000000156
322797.0,6082.0,0.0051,177830.943,178746.901,915.9580000000133
323243.0,6094.0,0.0051,177831.042,178746.901,915.8590000000258
326846.0,6200.0,0.0051,177833.029,178746.901,913.872000000003
331354.0,6317.0,0.0051,177836.604,178746.901,910.2970000000205
331839.0,6327.0,0.0051,177837.842,178746.901,909.0590000000084
331948.0,6330.0,0.0051,177837.908,178746.901,908.9930000000168
336403.0,6442.0,0.0051,177840.718,178746.901,906.1830000000191
336744.0,6448.0,0.0051,177841.06,178746.901,905.8410000000149
336886.0,6450.0,0.0051,177841.322,178746.901,905.579000000027
340942.0,6553.0,0.005,177844.46,178746.901,902.4410000000207
341057.0,6576.0,0.005,177844.843,178746.901,902.0580000000191
341838.0,6594.0,0.005,177845.204,178746.901,901.6970000000147
342157.0,6601.0,0.005,177845.283,178746.901,901.6180000000168
343134.0,6630.0,0.005,177845.634,178746.901,901.2670000000217
343818.0,6642.0,0.005,177845.783,178746.901,901.1180000000168
345468.0,6693.0,0.005,177848.146,178746.901,898.7550000000047
345596.0,6699.0,0.005,177848.152,178746.901,898.7490000000107
345873.0,6709.0,0.005,177848.162,178746.901,898.7390000000014
350075.0,6800.0,0.005,177850.047,178746.901,896.8540000000212
350240.0,6824.0,0.005,177851.323,178746.901,895.5780000000086
350534.0,6834.0,0.005,177851.504,178746.901,895.3970000000263
350823.0,6840.0,0.005,177851.559,178746.901,895.3420000000042
351419.0,6849.0,0.005,177851.669,178746.901,895.2320000000182
354992.0,6943.0,0.005,177854.02,178746.901,892.881000000023
356994.0,6997.0,0.005,177854.899,178746.901,892.0020000000077
359092.0,7049.0,0.005,177855.196,178746.901,891.7050000000163
359750.0,7088.0,0.005,177857.599,178746.901,889.3020000000251
360291.0,7104.0,0.005,177858.063,178746.901,888.8380000000179
364305.0,7228.0,0.005,177860.593,178746.901,886.3080000000191
366631.0,7273.0,0.005,177861.041,178746.901,885.8600000000151
368938.0,7351.0,0.0049,177863.476,178746.901,883.4250000000175
369194.0,7356.0,0.0049,177863.641,178746.901,883.2600000000093
370814.0,7387.0,0.0049,177864.075,178746.901,882.8260000000009
373659.0,7470.0,0.0049,177866.188,178746.901,880.7130000000179
373953.0,7479.0,0.0049,177866.427,178746.901,880.4740000000165
374842.0,7497.0,0.0049,177866.735,178746.901,880.1660000000265
375768.0,7520.0,0.0049,177866.897,178746.901,880.0040000000154
376510.0,7531.0,0.0049,177867.0,178746.901,879.9010000000126
378249.0,7589.0,0.0049,177868.544,178746.901,878.3570000000182
378397.0,7595.0,0.0049,177868.634,178746.901,878.2670000000217
378812.0,7607.0,0.0049,177869.007,178746.901,877.8940000000002
382474.0,7719.0,0.0049,177870.831,178746.901,876.070000000007
382649.0,7721.0,0.0049,177870.845,178746.901,876.0560000000114
383589.0,7736.0,0.0049,177871.257,178746.901,875.6440000000002
384056.0,7744.0,0.0049,177871.419,178746.901,875.4820000000182
385552.0,7781.0,0.0049,177871.87,178746.901,875.0310000000172
387209.0,7852.0,0.0049,177874.926,178746.901,871.9750000000058
389676.0,7907.0,0.0049,177875.835,178746.901,871.0660000000207
390275.0,7927.0,0.0049,177875.873,178746.901,871.0280000000203
391737.0,8012.0,0.0049,177877.806,178746.901,869.0950000000012
392172.0,8023.0,0.0049,177877.847,178746.901,869.0540000000037
392475.0,8032.0,0.0049,177877.847,178746.901,869.0540000000037
395931.0,8107.0,0.0049,177878.102,178746.901,868.7989999999991
396528.0,8150.0,0.0049,177878.601,178746.901,868.3000000000175
397101.0,8164.0,0.0049,177878.947,178746.901,867.954000000027
397393.0,8173.0,0.0049,177879.136,178746.901,867.765000000014
401262.0,8276.0,0.0048,177883.411,178746.901,863.4900000000198
401695.0,8290.0,0.0048,177883.584,178746.901,863.31700000001
405740.0,8420.0,0.0048,177884.675,178746.901,862.2260000000242
406042.0,8426.0,0.0048,177884.968,178746.901,861.9330000000191
406342.0,8432.0,0.0048,177885.202,178746.901,861.6990000000224
408094.0,8475.0,0.0048,177886.285,178746.901,860.6160000000091
410333.0,8551.0,0.0048,177887.714,178746.901,859.1870000000054
411079.0,8572.0,0.0048,177888.619,178746.901,858.2820000000065
411452.0,8582.0,0.0048,177888.718,178746.901,858.1830000000191
411694.0,8588.0,0.0048,177888.877,178746.901,858.0240000000049
414745.0,8664.0,0.0048,177891.15,178746.901,855.7510000000184
414888.0,8665.0,0.0048,177891.432,178746.901,855.4690000000119
415346.0,8675.0,0.0048,177891.931,178746.901,854.9700000000012
416036.0,8688.0,0.0048,177892.144,178746.901,854.7570000000123
417452.0,8720.0,0.0048,177892.491,178746.901,854.4100000000035
418760.0,8746.0,0.0048,177892.751,178746.901,854.1500000000233
419131.0,8756.0,0.0048,177892.778,178746.901,854.1230000000214
419416.0,8789.0,0.0048,177894.375,178746.901,852.5260000000126
420732.0,8815.0,0.0048,177895.062,178746.901,851.8390000000072
424040.0,8890.0,0.0048,177896.468,178746.901,850.4330000000191
424703.0,8906.0,0.0048,177896.822,178746.901,850.079000000027
425368.0,8924.0,0.0048,177897.063,178746.901,849.8380000000179
428465.0,9034.0,0.0047,177899.766,178746.901,847.1350000000093
428619.0,9039.0,0.0047,177899.819,178746.901,847.082000000024
428757.0,9041.0,0.0047,177899.974,178746.901,846.9270000000251
429163.0,9050.0,0.0047,177900.049,178746.901,846.8520000000135
430725.0,9079.0,0.0047,177900.325,178746.901,846.5760000000009
433396.0,9161.0,0.0047,177902.427,178746.901,844.4740000000165
434103.0,9170.0,0.0047,177902.734,178746.901,844.1670000000158
434345.0,9178.0,0.0047,177902.845,178746.901,844.0560000000114
437991.0,9267.0,0.0047,177904.811,178746.901,842.0900000000256
442460.0,9370.0,0.0047,177907.794,178746.901,839.1070000000182
442606.0,9404.0,0.0047,177907.978,178746.901,838.9230000000098
442734.0,9407.0,0.0047,177907.992,178746.901,838.9090000000142
442965.0,9410.0,0.0047,177908.047,178746.901,838.8540000000212
446671.0,9480.0,0.0047,177908.884,178746.901,838.0170000000217
447292.0,9526.0,0.0047,177910.835,178746.901,836.0660000000207
447447.0,9531.0,0.0047,177911.058,178746.901,835.8430000000226
447590.0,9535.0,0.0047,177911.165,178746.901,835.7360000000044
447851.0,9542.0,0.0047,177911.334,178746.901,835.56700000001
448005.0,9546.0,0.0047,177911.416,178746.901,835.4850000000151
450234.0,9580.0,0.0047,177911.931,178746.901,834.9700000000012
451606.0,9606.0,0.0047,177912.621,178746.901,834.2799999999988
451771.0,9635.0,0.0047,177912.903,178746.901,833.9980000000214
451939.0,9641.0,0.0047,177912.904,178746.901,833.997000000003
452235.0,9646.0,0.0047,177913.238,178746.901,833.6630000000005
452551.0,9653.0,0.0047,177913.42,178746.901,833.4809999999998
453124.0,9662.0,0.0047,177913.608,178746.901,833.2930000000051
456679.0,9757.0,0.0046,177916.434,178746.901,830.4670000000042
457132.0,9767.0,0.0046,177916.522,178746.901,830.3790000000154
458787.0,9803.0,0.0046,177916.835,178746.901,830.0660000000207
461581.0,9902.0,0.0046,177918.751,178746.901,828.1500000000233
461702.0,9906.0,0.0046,177918.862,178746.901,828.0390000000189
466463.0,10035.0,0.0046,177920.949,178746.901,825.9520000000193
468886.0,10114.0,0.0046,177921.385,178746.901,825.5160000000033
470277.0,10147.0,0.0046,177921.548,178746.901,825.3530000000028
471188.0,10194.0,0.0046,177922.957,178746.901,823.9440000000177
471592.0,10208.0,0.0046,177923.262,178746.901,823.6390000000247
475501.0,10333.0,0.0046,177925.121,178746.901,821.7799999999988
475672.0,10337.0,0.0046,177925.139,178746.901,821.762000000017
478978.0,10415.0,0.0046,177925.917,178746.901,820.9840000000258
480534.0,10475.0,0.0046,177927.485,178746.901,819.4160000000265
484555.0,10596.0,0.0046,177929.386,178746.901,817.515000000014
485023.0,10615.0,0.0046,177929.578,178746.901,817.323000000004
485506.0,10624.0,0.0046,177929.708,178746.901,817.1929999999993
485919.0,10629.0,0.0046,177929.739,178746.901,817.1620000000112
486856.0,10653.0,0.0046,177929.842,178746.901,817.0590000000084
489418.0,10733.0,0.0046,177931.248,178746.901,815.6530000000203
489583.0,10735.0,0.0046,177931.377,178746.901,815.5240000000049
491101.0,10767.0,0.0046,177931.757,178746.901,815.1440000000002
492130.0,10799.0,0.0046,177931.869,178746.901,815.0320000000065
493694.0,10826.0,0.0046,177932.064,178746.901,814.8369999999995
494287.0,10873.0,0.0046,177933.322,178746.901,813.579000000027
494599.0,10877.0,0.0046,177933.52,178746.901,813.381000000023
495273.0,10894.0,0.0045000000000000005,177933.864,178746.901,813.0370000000112
496349.0,10908.0,0.0045000000000000005,177934.077,178746.901,812.8240000000224
497184.0,10924.0,0.0045000000000000005,177934.209,178746.901,812.69200000001
498387.0,10948.0,0.0045000000000000005,177934.291,178746.901,812.6100000000151
499526.0,10997.0,0.0045000000000000005,177936.13,178746.901,810.7710000000079
499730.0,11002.0,0.0045000000000000005,177936.159,178746.901,810.7419999999984
501302.0,11022.0,0.0045000000000000005,177936.519,178746.901,810.3820000000123
504652.0,11127.0,0.0045000000000000005,177938.472,178746.901,808.4290000000037
504804.0,11133.0,0.0045000000000000005,177938.61,178746.901,808.2910000000265
505848.0,11156.0,0.0045000000000000005,177938.967,178746.901,807.9340000000084
507387.0,11183.0,0.0045000000000000005,177939.189,178746.901,807.7119999999995
508954.0,11255.0,0.0045000000000000005,177940.318,178746.901,806.5830000000133
509351.0,11261.0,0.0045000000000000005,177940.982,178746.901,805.9190000000235
510392.0,11280.0,0.0045000000000000005,177941.182,178746.901,805.7190000000119
511383.0,11305.0,0.0045000000000000005,177941.3,178746.901,805.6010000000242
513537.0,11381.0,0.0045000000000000005,177942.995,178746.901,803.9060000000172
513664.0,11385.0,0.0045000000000000005,177943.004,178746.901,803.8970000000263
513938.0,11391.0,0.0045000000000000005,177943.135,178746.901,803.7660000000033
516746.0,11450.0,0.0043,177943.389,178706.847,763.4580000000133
516980.0,11457.0,0.0043,177943.414,178706.847,763.4330000000191
518279.0,11515.0,0.0043,177944.462,178706.847,762.3850000000093
518747.0,11523.0,0.0043,177944.71,178706.847,762.137000000017
521129.0,11580.0,0.0043,177945.122,178706.847,761.7250000000058
523004.0,11660.0,0.0043,177946.531,178706.847,760.3160000000207
523805.0,11681.0,0.0043,177946.904,178706.847,759.9429999999993
524492.0,11693.0,0.0043,177947.015,178706.847,759.8319999999949
524851.0,11699.0,0.0043,177947.051,178706.847,759.7960000000021
525154.0,11703.0,0.0043,177947.051,178706.847,759.7960000000021
527601.0,11785.0,0.0042,177948.428,178706.847,758.4189999999944
527909.0,11794.0,0.0042,177948.557,178706.847,758.2900000000081
528305.0,11803.0,0.0042,177948.671,178706.847,758.1760000000068
532202.0,11947.0,0.0042,177950.75,178706.847,756.0970000000088
533051.0,11969.0,0.0042,177950.889,178706.847,755.9580000000133
534229.0,11984.0,0.0042,177951.126,178706.847,755.7210000000196
536920.0,12073.0,0.0042,177952.835,178706.847,754.012000000017
537059.0,12076.0,0.0042,177953.005,178706.847,753.8420000000042
538553.0,12116.0,0.0042,177953.503,178706.847,753.3440000000119
538690.0,12122.0,0.0042,177953.513,178706.847,753.3340000000026
539132.0,12125.0,0.0042,177953.573,178706.847,753.2740000000049
541525.0,12201.0,0.0042,177955.767,178706.847,751.0800000000163
541685.0,12205.0,0.0042,177955.953,178706.847,750.8940000000002
542484.0,12218.0,0.0042,177956.177,178706.847,750.6700000000128
544971.0,12274.0,0.0042,177956.457,178706.847,750.390000000014
546135.0,12339.0,0.0042,177958.082,178706.847,748.765000000014
546290.0,12343.0,0.0042,177958.138,178706.847,748.7090000000026
546489.0,12349.0,0.0042,177958.179,178706.847,748.6680000000051
547112.0,12365.0,0.0042,177958.293,178706.847,748.5540000000037
550284.0,12426.0,0.0042,177958.554,178706.847,748.2930000000051
550980.0,12488.0,0.0042,177960.797,178706.847,746.0500000000175
551430.0,12495.0,0.0042,177960.884,178706.847,745.9630000000179
553417.0,12530.0,0.0042,177961.189,178706.847,745.6579999999958
555633.0,12607.0,0.0042,177963.22,178706.847,743.6270000000077
556183.0,12618.0,0.0042,177963.376,178706.847,743.4710000000196
556805.0,12638.0,0.0042,177963.459,178706.847,743.3880000000063
557418.0,12652.0,0.0042,177963.542,178706.847,743.3050000000221
557996.0,12665.0,0.0042,177963.555,178706.847,743.2920000000158
558603.0,12675.0,0.0042,177963.675,178706.847,743.1720000000205
560351.0,12748.0,0.0042,177964.929,178706.847,741.9180000000051
560643.0,12756.0,0.0042,177965.203,178706.847,741.6440000000002
561683.0,12775.0,0.0040999999999999995,177965.564,178706.847,741.2829999999958
562380.0,12789.0,0.0040999999999999995,177965.636,178706.847,741.2110000000102
564823.0,12882.0,0.0040999999999999995,177967.582,178706.847,739.265000000014
564966.0,12890.0,0.0040999999999999995,177967.588,178706.847,739.25900000002
565700.0,12903.0,0.0040999999999999995,177967.768,178706.847,739.0789999999979
566208.0,12910.0,0.0040999999999999995,177967.867,178706.847,738.9800000000105
567931.0,12937.0,0.0040999999999999995,177968.054,178706.847,738.7930000000051
568366.0,12944.0,0.0040999999999999995,177968.117,178706.847,738.7300000000105
569559.0,13016.0,0.0040999999999999995,177970.129,178706.847,736.7180000000226
570210.0,13031.0,0.0040999999999999995,177970.269,178706.847,736.5780000000086
571225.0,13050.0,0.0040999999999999995,177970.559,178706.847,736.2880000000005
574441.0,13148.0,0.0040999999999999995,177972.991,178706.847,733.8559999999998
575899.0,13171.0,0.0040999999999999995,177973.142,178706.847,733.7050000000163
577087.0,13197.0,0.0040999999999999995,177973.252,178706.847,733.5950000000012
577712.0,13211.0,0.0040999999999999995,177973.329,178706.847,733.5180000000109
579077.0,13268.0,0.0040999999999999995,177974.522,178706.847,732.3250000000116
579217.0,13274.0,0.0040999999999999995,177974.69,178706.847,732.1570000000065
581385.0,13314.0,0.0040999999999999995,177975.315,178706.847,731.5320000000065
584065.0,13396.0,0.0040999999999999995,177976.778,178706.847,730.0690000000177
585411.0,13412.0,0.0040999999999999995,177977.346,178706.847,729.5010000000184
588882.0,13503.0,0.0040999999999999995,177979.369,178706.847,727.4780000000028
589039.0,13506.0,0.0040999999999999995,177979.514,178706.847,727.3330000000133
589319.0,13513.0,0.0040999999999999995,177979.864,178706.847,726.9830000000075
590713.0,13530.0,0.0040999999999999995,177980.2,178706.847,726.6469999999972
593733.0,13634.0,0.0040999999999999995,177982.411,178706.847,724.4360000000161
593904.0,13637.0,0.0040999999999999995,177982.467,178706.847,724.3800000000047
594917.0,13655.0,0.0040999999999999995,177982.563,178706.847,724.2840000000142
596350.0,13677.0,0.0040999999999999995,177982.693,178706.847,724.1540000000095
598426.0,13762.0,0.004,177984.202,178706.847,722.6450000000186
603326.0,13922.0,0.004,177986.727,178706.847,720.1199999999953
603831.0,13938.0,0.004,177986.885,178706.847,719.9619999999995
607178.0,14004.0,0.004,177987.447,178706.847,719.4000000000233
607707.0,14057.0,0.004,177988.813,178706.847,718.0340000000142
608530.0,14067.0,0.004,177989.109,178706.847,717.7380000000121
612181.0,14197.0,0.004,177990.732,178706.847,716.1150000000198
612513.0,14203.0,0.004,177991.036,178706.847,715.8110000000161
613546.0,14230.0,0.004,177991.264,178706.847,715.5830000000133
616917.0,14362.0,0.004,177993.411,178706.847,713.4360000000161
617072.0,14368.0,0.004,177993.446,178706.847,713.4010000000126
621877.0,14507.0,0.004,177994.883,178706.847,711.9640000000072
622687.0,14521.0,0.004,177995.115,178706.847,711.7320000000182
625896.0,14657.0,0.004,177996.596,178706.847,710.2510000000184
626703.0,14667.0,0.004,177996.912,178706.847,709.9349999999977
627253.0,14673.0,0.004,177996.931,178706.847,709.9159999999974
630821.0,14810.0,0.004,177998.553,178706.847,708.2939999999944
631161.0,14816.0,0.004,177998.699,178706.847,708.1480000000156
631762.0,14832.0,0.004,177998.963,178706.847,707.88400000002
635160.0,14893.0,0.004,177999.535,178706.847,707.3120000000054
635482.0,14947.0,0.004,178000.948,178706.847,705.8990000000049
635630.0,14951.0,0.0039000000000000003,178001.037,178706.847,705.8099999999977
636336.0,14971.0,0.0039000000000000003,178001.197,178706.847,705.6500000000233
636947.0,14990.0,0.0039000000000000003,178001.309,178706.847,705.5380000000005
637706.0,15011.0,0.0039000000000000003,178001.42,178706.847,705.426999999996
638465.0,15036.0,0.0039000000000000003,178001.475,178706.847,705.372000000003
640482.0,15123.0,0.0039000000000000003,178003.209,178706.847,703.6380000000063
641255.0,15139.0,0.0039000000000000003,178003.216,178706.847,703.631000000023
645561.0,15271.0,0.0039000000000000003,178005.082,178706.847,701.765000000014
645946.0,15277.0,0.0039000000000000003,178005.228,178706.847,701.619000000006
649513.0,15345.0,0.0039000000000000003,178005.49,178706.847,701.3570000000182
650436.0,15416.0,0.0039000000000000003,178006.615,178706.847,700.2320000000182
655197.0,15558.0,0.0039000000000000003,178009.009,178706.847,697.8380000000179
656332.0,15580.0,0.0039000000000000003,178009.295,178706.847,697.551999999996
657693.0,15607.0,0.0039000000000000003,178009.416,178706.847,697.4310000000114
658025.0,15615.0,0.0039000000000000003,178009.431,178706.847,697.4159999999974
660140.0,15706.0,0.0039000000000000003,178010.139,178706.847,696.7080000000133
660455.0,15710.0,0.0039000000000000003,178010.399,178706.847,696.448000000004
661431.0,15739.0,0.0039000000000000003,178010.715,178706.847,696.1320000000123
661594.0,15743.0,0.0039000000000000003,178010.736,178706.847,696.1110000000044
661911.0,15745.0,0.0039000000000000003,178010.838,178706.847,696.00900000002
662220.0,15755.0,0.0039000000000000003,178010.918,178706.847,695.9290000000037
663029.0,15773.0,0.0039000000000000003,178011.062,178706.847,695.7850000000035
664973.0,15866.0,0.0039000000000000003,178013.019,178706.847,693.8280000000086
665141.0,15870.0,0.0039000000000000003,178013.025,178706.847,693.8220000000147
665434.0,15878.0,0.0039000000000000003,178013.153,178706.847,693.6940000000177
669667.0,16028.0,0.0039000000000000003,178014.725,178706.847,692.122000000003
669961.0,16031.0,0.0039000000000000003,178014.945,178706.847,691.9020000000019
670320.0,16041.0,0.0039000000000000003,178015.075,178706.847,691.7719999999972
671953.0,16075.0,0.0039000000000000003,178015.391,178706.847,691.4560000000056
674895.0,16199.0,0.0039000000000000003,178016.796,178706.847,690.0510000000068
675476.0,16208.0,0.0039000000000000003,178016.958,178706.847,689.8889999999956
676242.0,16223.0,0.0039000000000000003,178017.075,178706.847,689.7719999999972
679633.0,16344.0,0.0039000000000000003,178018.749,178706.847,688.0979999999981
684302.0,16490.0,0.0038,178020.498,178706.847,686.3490000000165
685164.0,16506.0,0.0038,178020.945,178706.847,685.9020000000019
686681.0,16528.0,0.0038,178021.143,178706.847,685.7039999999979
689207.0,16606.0,0.0038,178022.896,178706.847,683.9510000000009
689596.0,16616.0,0.0038,178023.003,178706.847,683.8440000000119
691762.0,16664.0,0.0038,178023.229,178706.847,683.6180000000168
694088.0,16759.0,0.0038,178023.731,178706.847,683.1160000000091
694219.0,16762.0,0.0038,178023.731,178706.847,683.1160000000091
694339.0,16765.0,0.0038,178023.731,178706.847,683.1160000000091
695335.0,16782.0,0.0038,178024.176,178706.847,682.6710000000021
698579.0,16902.0,0.0038,178025.87,178706.847,680.9770000000135
698714.0,16907.0,0.0038,178025.958,178706.847,680.8889999999956
699848.0,16926.0,0.0038,178026.201,178706.847,680.6460000000079
701653.0,16954.0,0.0038,178026.451,178706.847,680.3960000000079
703086.0,17027.0,0.0038,178028.05,178706.847,678.7970000000205
703231.0,17032.0,0.0038,178028.193,178706.847,678.6540000000095
703366.0,17036.0,0.0038,178028.193,178706.847,678.6540000000095
703829.0,17040.0,0.0038,178028.266,178706.847,678.5810000000056
704784.0,17052.0,0.0038,178028.341,178706.847,678.506000000023
708052.0,17167.0,0.0038,178030.303,178706.847,676.5439999999944
713000.0,17298.0,0.0038,178031.885,178706.847,674.9619999999995
713513.0,17306.0,0.0038,178032.169,178706.847,674.6780000000144
714752.0,17327.0,0.0038,178032.35,178706.847,674.497000000003
716415.0,17364.0,0.0038,178032.485,178706.847,674.3620000000228
717572.0,17436.0,0.0038,178033.989,178706.847,672.8580000000075
718557.0,17450.0,0.0038,178034.179,178706.847,672.6680000000051
721647.0,17513.0,0.0038,178034.557,178706.847,672.2900000000081
722266.0,17580.0,0.0038,178035.984,178706.847,670.8630000000121
722559.0,17585.0,0.0038,178035.999,178706.847,670.8479999999981
723306.0,17595.0,0.0038,178036.196,178706.847,670.6510000000126
726929.0,17725.0,0.0037,178037.425,178706.847,669.4220000000205
727070.0,17730.0,0.0037,178037.44,178706.847,669.4070000000065
731231.0,17790.0,0.0037,178037.862,178706.847,668.9850000000151
731853.0,17863.0,0.0037,178038.903,178706.847,667.9440000000177
733059.0,17885.0,0.0037,178039.405,178706.847,667.44200000001
734706.0,17912.0,0.0037,178039.601,178706.847,667.2460000000137
735980.0,17935.0,0.0037,178039.751,178706.847,667.0960000000196
736608.0,18003.0,0.0037,178041.418,178706.847,665.4290000000037
736748.0,18005.0,0.0037,178041.427,178706.847,665.4200000000128
738949.0,18061.0,0.0037,178041.698,178706.847,665.1490000000049
741366.0,18163.0,0.0037,178042.374,178706.847,664.4729999999981
741500.0,18165.0,0.0037,178042.489,178706.847,664.3580000000075
741973.0,18177.0,0.0037,178042.609,178706.847,664.2380000000121
742287.0,18187.0,0.0037,178042.644,178706.847,664.2030000000086
744013.0,18221.0,0.0037,178042.97,178706.847,663.8770000000077
745917.0,18323.0,0.0037,178044.391,178706.847,662.4560000000056
746238.0,18327.0,0.0037,178044.499,178706.847,662.3479999999981
748707.0,18376.0,0.0037,178044.885,178706.847,661.9619999999995
749371.0,18380.0,0.0037,178044.909,178706.847,661.9379999999946
750739.0,18470.0,0.0037,178046.271,178706.847,660.5760000000009
751193.0,18479.0,0.0037,178046.562,178706.847,660.2850000000035
752253.0,18498.0,0.0037,178046.676,178706.847,660.1710000000021
755675.0,18614.0,0.0037,178048.638,178706.847,658.2090000000026
756393.0,18628.0,0.0037,178048.839,178706.847,658.0080000000016
757220.0,18641.0,0.0037,178048.969,178706.847,657.877999999997
760618.0,18754.0,0.0037,178050.75,178706.847,656.0970000000088
763126.0,18793.0,0.0037,178051.145,178706.847,655.7020000000193
764358.0,18819.0,0.0037,178051.226,178706.847,655.6210000000137
765300.0,18903.0,0.0037,178052.724,178706.847,654.1230000000214
766311.0,18914.0,0.0037,178052.829,178706.847,654.0180000000109
768582.0,18956.0,0.0037,178052.968,178706.847,653.8790000000154
770188.0,19059.0,0.0037,178054.321,178706.847,652.5260000000126
770515.0,19063.0,0.0037,178054.418,178706.847,652.4290000000037
771078.0,19070.0,0.0037,178054.471,178706.847,652.3760000000184
775090.0,19221.0,0.0036,178055.912,178706.847,650.9349999999977
776495.0,19243.0,0.0036,178056.261,178706.847,650.5860000000102
776643.0,19245.0,0.0036,178056.265,178706.847,650.5819999999949
779719.0,19359.0,0.0036,178057.673,178706.847,649.1739999999991
779889.0,19363.0,0.0036,178057.683,178706.847,649.1640000000189
781717.0,19395.0,0.0036,178057.865,178706.847,648.9820000000182
784588.0,19498.0,0.0036,178059.252,178706.847,647.5950000000012
785702.0,19510.0,0.0036,178059.675,178706.847,647.1720000000205
787384.0,19543.0,0.0036,178059.868,178706.847,646.9790000000212
789286.0,19633.0,0.0036,178061.07,178706.847,645.7770000000019
789435.0,19637.0,0.0036,178061.139,178706.847,645.7080000000133
790951.0,19656.0,0.0036,178061.586,178706.847,645.2609999999986
793649.0,19700.0,0.0036,178061.784,178706.847,645.0629999999946
794426.0,19773.0,0.0036,178062.983,178706.847,643.8640000000014
798511.0,19838.0,0.0036,178063.522,178706.847,643.3250000000116
799099.0,19908.0,0.0036,178064.653,178706.847,642.1940000000177
799522.0,19912.0,0.0036,178064.961,178706.847,641.8859999999986
803540.0,20048.0,0.0036,178066.353,178706.847,640.494000000006
804221.0,20062.0,0.0036,178066.513,178706.847,640.3340000000026
806800.0,20117.0,0.0036,178067.131,178706.847,639.7160000000149
808105.0,20204.0,0.0036,178068.629,178706.847,638.2180000000226
808265.0,20208.0,0.0036,178068.649,178706.847,638.198000000004
808805.0,20214.0,0.0036,178068.796,178706.847,638.0510000000068
809711.0,20226.0,0.0036,178068.863,178706.847,637.9839999999967
812834.0,20331.0,0.0036,178070.67,178706.847,636.176999999996
817504.0,20482.0,0.0036,178072.073,178706.847,634.7740000000049
817814.0,20487.0,0.0036,178072.18,178706.847,634.6670000000158
818233.0,20498.0,0.0036,178072.293,178706.847,634.5540000000037
820206.0,20543.0,0.0034999999999999996,178072.561,178706.847,634.2860000000219
822354.0,20644.0,0.0034999999999999996,178073.812,178706.847,633.0350000000035
822579.0,20650.0,0.0034999999999999996,178073.893,178706.847,632.9539999999979
823346.0,20661.0,0.0034999999999999996,178074.094,178706.847,632.752999999997
823778.0,20671.0,0.0034999999999999996,178074.132,178706.847,632.7149999999965
827186.0,20802.0,0.0034999999999999996,178075.279,178706.847,631.5679999999993
827296.0,20805.0,0.0034999999999999996,178075.374,178706.847,631.4729999999981
829329.0,20843.0,0.0034999999999999996,178075.668,178706.847,631.1790000000037
830580.0,20870.0,0.0034999999999999996,178075.736,178706.847,631.1110000000044
831748.0,20964.0,0.0034999999999999996,178076.924,178706.847,629.9230000000098
832031.0,20970.0,0.0034999999999999996,178077.015,178706.847,629.8319999999949
833345.0,20999.0,0.0034999999999999996,178077.341,178706.847,629.506000000023
834426.0,21014.0,0.0034999999999999996,178077.492,178706.847,629.3550000000105
834864.0,21022.0,0.0034999999999999996,178077.522,178706.847,629.3250000000116
836667.0,21122.0,0.0034999999999999996,178078.833,178706.847,628.0139999999956
836990.0,21127.0,0.0034999999999999996,178078.895,178706.847,627.9520000000193
837470.0,21134.0,0.0034999999999999996,178078.912,178706.847,627.9349999999977
839353.0,21166.0,0.0034999999999999996,178079.065,178706.847,627.7820000000065
841353.0,21279.0,0.0034999999999999996,178080.475,178706.847,626.372000000003
841500.0,21284.0,0.0034999999999999996,178080.574,178706.847,626.2730000000156
841747.0,21294.0,0.0034999999999999996,178080.606,178706.847,626.2410000000091
844757.0,21346.0,0.0034999999999999996,178080.85,178706.847,625.997000000003
846181.0,21421.0,0.0034999999999999996,178082.175,178706.847,624.6720000000205
846746.0,21432.0,0.0034999999999999996,178082.373,178706.847,624.4740000000165
848201.0,21461.0,0.0034999999999999996,178082.514,178706.847,624.3330000000133
850731.0,21569.0,0.0034999999999999996,178083.765,178706.847,623.0819999999949
850846.0,21571.0,0.0034999999999999996,178083.765,178706.847,623.0819999999949
851854.0,21582.0,0.0034999999999999996,178084.019,178706.847,622.8280000000086
855438.0,21708.0,0.0034999999999999996,178085.099,178706.847,621.7480000000214
856291.0,21725.0,0.0034999999999999996,178085.552,178706.847,621.2950000000128
856856.0,21737.0,0.0034999999999999996,178085.658,178706.847,621.189000000013
859198.0,21780.0,0.0034999999999999996,178086.062,178706.847,620.7850000000035
860071.0,21869.0,0.0034999999999999996,178087.318,178706.847,619.5290000000095
862633.0,21936.0,0.0034999999999999996,178087.771,178706.847,619.0760000000009
864972.0,22052.0,0.0034999999999999996,178089.016,178706.847,617.8310000000056
865118.0,22055.0,0.0034999999999999996,178089.106,178706.847,617.7410000000091
865865.0,22075.0,0.0034999999999999996,178089.193,178706.847,617.6540000000095
868888.0,22152.0,0.0034999999999999996,178089.552,178706.847,617.2950000000128
869597.0,22243.0,0.0034000000000000002,178090.457,178706.847,616.390000000014
869911.0,22250.0,0.0034000000000000002,178090.524,178706.847,616.323000000004
870388.0,22262.0,0.0034000000000000002,178090.626,178706.847,616.2210000000196
870534.0,22265.0,0.0034000000000000002,178090.648,178706.847,616.1990000000224
871861.0,22286.0,0.0034000000000000002,178090.831,178706.847,616.0160000000033
874352.0,22399.0,0.0034000000000000002,178091.945,178706.847,614.9020000000019
874704.0,22408.0,0.0034000000000000002,178092.085,178706.847,614.762000000017
875333.0,22420.0,0.0034000000000000002,178092.305,178706.847,614.5420000000158
876130.0,22433.0,0.0034000000000000002,178092.387,178706.847,614.460000000021
878453.0,22480.0,0.0034000000000000002,178092.51,178706.847,614.3369999999995
879385.0,22560.0,0.0034000000000000002,178093.717,178706.847,613.1300000000047
880869.0,22583.0,0.0034000000000000002,178093.97,178706.847,612.8770000000077
882198.0,22611.0,0.0034000000000000002,178094.076,178706.847,612.7710000000079
883086.0,22631.0,0.0034000000000000002,178094.133,178706.847,612.7140000000072
884212.0,22713.0,0.0034000000000000002,178095.284,178706.847,611.5629999999946
884679.0,22717.0,0.0034000000000000002,178095.434,178706.847,611.4130000000005
885976.0,22742.0,0.0034000000000000002,178095.581,178706.847,611.2660000000033
888979.0,22879.0,0.0034000000000000002,178097.132,178706.847,609.7149999999965
889418.0,22885.0,0.0034000000000000002,178097.327,178706.847,609.5200000000186
891114.0,22911.0,0.0034000000000000002,178097.421,178706.847,609.4260000000068
893793.0,23007.0,0.0034000000000000002,178098.399,178706.847,608.448000000004
894051.0,23013.0,0.0034000000000000002,178098.489,178706.847,608.3580000000075
894649.0,23032.0,0.0034000000000000002,178098.69,178706.847,608.1570000000065
895869.0,23047.0,0.0034000000000000002,178098.983,178706.847,607.8640000000014
896530.0,23056.0,0.0034000000000000002,178099.034,178706.847,607.8129999999946
898177.0,23159.0,0.0034000000000000002,178100.099,178706.847,606.7480000000214
898310.0,23166.0,0.0034000000000000002,178100.202,178706.847,606.6450000000186
899256.0,23176.0,0.0034000000000000002,178100.498,178706.847,606.3490000000165
902216.0,23262.0,0.0034000000000000002,178100.672,178706.847,606.1750000000175
902765.0,23340.0,0.0034000000000000002,178101.534,178706.847,605.3129999999946
907336.0,23492.0,0.0034000000000000002,178102.909,178706.847,603.9379999999946
912079.0,23655.0,0.0034000000000000002,178104.313,178706.847,602.5340000000142
912627.0,23666.0,0.0034000000000000002,178104.513,178706.847,602.3340000000026
912933.0,23670.0,0.0034000000000000002,178104.575,178706.847,602.2719999999972
913470.0,23676.0,0.0034000000000000002,178104.669,178706.847,602.1780000000144
916418.0,23800.0,0.0034000000000000002,178106.097,178706.847,600.75
916758.0,23807.0,0.0034000000000000002,178106.165,178706.847,600.6820000000007
917454.0,23825.0,0.0034000000000000002,178106.254,178706.847,600.5930000000226
918856.0,23861.0,0.0034000000000000002,178106.334,178706.847,600.5130000000063
919319.0,23870.0,0.0034000000000000002,178106.334,178706.847,600.5130000000063
921440.0,23973.0,0.0034000000000000002,178107.591,178706.847,599.256000000023
921600.0,23976.0,0.0034000000000000002,178107.591,178706.847,599.256000000023
923257.0,24004.0,0.0034000000000000002,178107.835,178706.847,599.012000000017
923734.0,24015.0,0.0034000000000000002,178107.873,178706.847,598.9740000000165
924267.0,24030.0,0.0034000000000000002,178107.921,178706.847,598.9260000000068
925897.0,24069.0,0.0034000000000000002,178108.052,178706.847,598.7950000000128
926113.0,24140.0,0.0033000000000000004,178109.056,178706.847,597.7909999999974
926545.0,24151.0,0.0033000000000000004,178109.267,178706.847,597.5800000000163
926632.0,24156.0,0.0033000000000000004,178109.287,178706.847,597.5599999999977
928513.0,24208.0,0.0033000000000000004,178109.521,178706.847,597.3260000000009
928631.0,24210.0,0.0033000000000000004,178109.523,178706.847,597.3240000000224
929130.0,24219.0,0.0033000000000000004,178109.535,178706.847,597.3120000000054
929833.0,24231.0,0.0033000000000000004,178109.579,178706.847,597.2680000000109
930104.0,24308.0,0.0033000000000000004,178110.364,178706.847,596.4830000000075
930421.0,24311.0,0.0033000000000000004,178110.489,178706.847,596.3580000000075
930561.0,24316.0,0.0033000000000000004,178110.537,178706.847,596.3099999999977
935023.0,24471.0,0.0033000000000000004,178112.054,178706.847,594.7930000000051
935295.0,24477.0,0.0033000000000000004,178112.217,178706.847,594.6300000000047
935621.0,24483.0,0.0033000000000000004,178112.316,178706.847,594.5310000000172
937059.0,24517.0,0.0033000000000000004,178112.499,178706.847,594.3479999999981
937527.0,24529.0,0.0033000000000000004,178112.525,178706.847,594.3220000000147
939936.0,24644.0,0.0033000000000000004,178113.897,178706.847,592.9500000000116
940068.0,24645.0,0.0033000000000000004,178113.977,178706.847,592.8699999999953
940707.0,24653.0,0.0033000000000000004,178114.042,178706.847,592.8050000000221
940886.0,24657.0,0.0033000000000000004,178114.101,178706.847,592.7460000000137
941505.0,24670.0,0.0033000000000000004,178114.213,178706.847,592.63400000002
944752.0,24789.0,0.0033000000000000004,178115.663,178706.847,591.1840000000084
944902.0,24790.0,0.0033000000000000004,178115.666,178706.847,591.1810000000114
945432.0,24796.0,0.0033000000000000004,178115.832,178706.847,591.015000000014
949510.0,24925.0,0.0033000000000000004,178117.458,178706.847,589.3889999999956
950924.0,24950.0,0.0033000000000000004,178117.78,178706.847,589.06700000001
954150.0,25076.0,0.0033000000000000004,178119.135,178706.847,587.7119999999995
955880.0,25108.0,0.0033000000000000004,178119.271,178706.847,587.5760000000009
958846.0,25231.0,0.0033000000000000004,178120.875,178706.847,585.9720000000088
959382.0,25244.0,0.0033000000000000004,178120.961,178706.847,585.8859999999986
961111.0,25259.0,0.0033000000000000004,178121.045,178706.847,585.801999999996
963241.0,25285.0,0.0033000000000000004,178121.199,178706.847,585.6480000000156
963839.0,25367.0,0.0033000000000000004,178122.684,178706.847,584.1630000000005
965182.0,25387.0,0.0033000000000000004,178122.84,178706.847,584.0070000000123
965752.0,25396.0,0.0033000000000000004,178122.894,178706.847,583.9530000000086
965912.0,25403.0,0.0033000000000000004,178122.911,178706.847,583.9360000000161
966896.0,25415.0,0.0033000000000000004,178122.972,178706.847,583.875
968644.0,25518.0,0.0033000000000000004,178124.493,178706.847,582.3540000000212
968790.0,25523.0,0.0033000000000000004,178124.575,178706.847,582.2719999999972
969082.0,25529.0,0.0033000000000000004,178124.638,178706.847,582.2090000000026
973558.0,25681.0,0.0033000000000000004,178126.025,178706.847,580.8220000000147
973725.0,25688.0,0.0033000000000000004,178126.032,178706.847,580.8150000000023
976605.0,25749.0,0.0032,178126.336,178706.847,580.5109999999986
978071.0,25780.0,0.0032,178127.454,178706.847,579.3930000000109
978262.0,25858.0,0.0032,178127.545,178706.847,579.301999999996
978885.0,25869.0,0.0032,178127.746,178706.847,579.1009999999951
979451.0,25885.0,0.0032,178127.853,178706.847,578.994000000006
979597.0,25893.0,0.0032,178127.885,178706.847,578.9619999999995
981222.0,25913.0,0.0032,178127.973,178706.847,578.8740000000107
982960.0,26009.0,0.0032,178129.117,178706.847,577.7300000000105
983109.0,26013.0,0.0032,178129.117,178706.847,577.7300000000105
983491.0,26021.0,0.0032,178129.117,178706.847,577.7300000000105
984233.0,26035.0,0.0032,178129.117,178706.847,577.7300000000105
984647.0,26041.0,0.0032,178129.117,178706.847,577.7300000000105
987421.0,26170.0,0.0032,178130.275,178706.847,576.5720000000147
987725.0,26175.0,0.0032,178130.336,178706.847,576.5109999999986
988162.0,26187.0,0.0032,178130.396,178706.847,576.4510000000009
988620.0,26193.0,0.0032,178130.428,178706.847,576.4189999999944
989365.0,26205.0,0.0032,178130.617,178706.847,576.2300000000105
990688.0,26226.0,0.0032,178130.671,178706.847,576.1760000000068
991666.0,26242.0,0.0032,178130.727,178706.847,576.1199999999953
992131.0,26249.0,0.0032,178132.061,178706.847,574.7860000000219
992275.0,26325.0,0.0032,178132.085,178706.847,574.762000000017
992757.0,26334.0,0.0032,178132.135,178706.847,574.7119999999995
994258.0,26360.0,0.0032,178132.252,178706.847,574.5950000000012
996037.0,26389.0,0.0032,178132.348,178706.847,574.4990000000107
997056.0,26482.0,0.0032,178133.674,178706.847,573.1730000000098
997162.0,26486.0,0.0032,178133.75,178706.847,573.0970000000088
997439.0,26491.0,0.0032,178133.816,178706.847,573.0310000000172
997711.0,26497.0,0.0032,178133.817,178706.847,573.0299999999988
998144.0,26503.0,0.0032,178133.889,178706.847,572.9580000000133
998580.0,26512.0,0.0032,178133.958,178706.847,572.8889999999956
998843.0,26516.0,0.0032,178133.988,178706.847,572.8589999999967
999666.0,26544.0,0.0032,178134.011,178706.847,572.8360000000102
1000372.0,26562.0,0.0032,178134.051,178706.847,572.7960000000021
1001461.0,26659.0,0.0032,178135.111,178706.847,571.7360000000044
1001596.0,26662.0,0.0032,178135.199,178706.847,571.6480000000156
1003492.0,26687.0,0.0032,178135.445,178706.847,571.4020000000019
1005068.0,26721.0,0.0032,178135.573,178706.847,571.2740000000049
1006055.0,26818.0,0.0032,178136.584,178706.847,570.2630000000063
1006227.0,26821.0,0.0032,178136.67,178706.847,570.176999999996
1006549.0,26826.0,0.0032,178136.806,178706.847,570.0409999999974
1010751.0,46783.0,0.0032,178138.162,178706.847,568.6849999999977
1010754.0,46785.0,0.0032,178138.162,178706.847,568.6849999999977
1010760.0,46793.0,0.0032,178138.162,178706.847,568.6849999999977
1010762.0,46795.0,0.0032,178138.162,178706.847,568.6849999999977
1010767.0,46800.0,0.0032,178138.162,178706.847,568.6849999999977
1010779.0,46805.0,0.0032,178138.162,178706.847,568.6849999999977
1010805.0,46810.0,0.0032,178138.162,178706.847,568.6849999999977
1010833.0,46815.0,0.0032,178138.162,178706.847,568.6849999999977
1010870.0,46820.0,0.0032,178138.162,178706.847,568.6849999999977
1010915.0,46826.0,0.0032,178138.162,178706.847,568.6849999999977
1010980.0,46831.0,0.0032,178138.162,178706.847,568.6849999999977
1011046.0,46837.0,0.0032,178138.162,178706.847,568.6849999999977
1011078.0,46841.0,0.0032,178138.162,178706.847,568.6849999999977
1011147.0,46848.0,0.0032,178138.162,178706.847,568.6849999999977
1011185.0,46851.0,0.0032,178138.162,178706.847,568.6849999999977
1011386.0,46858.0,0.0032,178138.162,178706.847,568.6849999999977
1011499.0,46863.0,0.0032,178138.162,178706.847,568.6849999999977
1011628.0,46866.0,0.0032,178138.162,178706.847,568.6849999999977
1011904.0,46872.0,0.0032,178138.162,178706.847,568.6849999999977
1012042.0,46875.0,0.0032,178138.162,178706.847,568.6849999999977
1012331.0,46881.0,0.0032,178138.162,178706.847,568.6849999999977
1012645.0,46887.0,0.0032,178138.162,178706.847,568.6849999999977
1012820.0,46891.0,0.0032,178138.162,178706.847,568.6849999999977
1013165.0,46900.0,0.0032,178138.162,178706.847,568.6849999999977
1013344.0,46908.0,0.0032,178138.162,178706.847,568.6849999999977
1013401.0,46910.0,0.0032,178138.162,178706.847,568.6849999999977
1013685.0,46917.0,0.0032,178138.162,178706.847,568.6849999999977
1013851.0,46919.0,0.002,178138.162,178494.141,355.9789999999921
1013887.0,46922.0,0.002,178138.162,178494.141,355.9789999999921
1014117.0,46926.0,0.002,178138.162,178494.141,355.9789999999921
1014338.0,46931.0,0.002,178138.162,178494.141,355.9789999999921
1014579.0,46937.0,0.002,178138.162,178494.141,355.9789999999921
1014849.0,46942.0,0.002,178138.162,178494.141,355.9789999999921
1015121.0,46946.0,0.002,178138.162,178494.141,355.9789999999921
1015395.0,46951.0,0.002,178138.162,178494.141,355.9789999999921
1015689.0,46955.0,0.002,178138.162,178494.141,355.9789999999921
1016002.0,46960.0,0.002,178138.162,178494.141,355.9789999999921
1016335.0,46967.0,0.002,178138.162,178494.141,355.9789999999921
1016678.0,46974.0,0.002,178138.162,178494.141,355.9789999999921
1016915.0,46975.0,0.002,178138.162,178494.141,355.9789999999921
1017013.0,46980.0,0.002,178138.162,178494.141,355.9789999999921
1017384.0,46987.0,0.002,178138.162,178494.141,355.9789999999921
1017760.0,46996.0,0.002,178138.162,178494.141,355.9789999999921
1018030.0,47000.0,0.002,178138.162,178494.141,355.9789999999921
1018157.0,47005.0,0.002,178138.162,178494.141,355.9789999999921
1018594.0,47013.0,0.002,178138.162,178494.141,355.9789999999921
1019069.0,47020.0,0.002,178138.162,178494.141,355.9789999999921
1019518.0,47027.0,0.002,178138.162,178494.141,355.9789999999921
1020039.0,47034.0,0.002,178138.162,178494.141,355.9789999999921
1020537.0,47045.0,0.002,178138.162,178494.141,355.9789999999921
1021032.0,47055.0,0.002,178138.162,178494.141,355.9789999999921
1021493.0,47064.0,0.002,178138.162,178494.141,355.9789999999921
1021602.0,47071.0,0.002,178138.162,178494.141,355.9789999999921
1022153.0,47085.0,0.002,178138.162,178494.141,355.9789999999921
1022501.0,47092.0,0.002,178138.162,178494.141,355.9789999999921
1022755.0,47101.0,0.002,178138.162,178494.141,355.9789999999921
1023293.0,47112.0,0.002,178138.162,178494.141,355.9789999999921
1024038.0,47129.0,0.002,178138.162,178494.141,355.9789999999921
1024283.0,47131.0,0.002,178138.162,178494.141,355.9789999999921
1024695.0,47143.0,0.002,178138.162,178494.141,355.9789999999921
1024899.0,47147.0,0.002,178138.162,178494.141,355.9789999999921
1025337.0,47161.0,0.002,178138.162,178494.141,355.9789999999921
1025793.0,47166.0,0.002,178138.162,178494.141,355.9789999999921
1026021.0,47176.0,0.002,178138.162,178494.141,355.9789999999921
1026738.0,47193.0,0.002,178138.162,178494.141,355.9789999999921
1026831.0,47195.0,0.002,178138.162,178494.141,355.9789999999921
1027523.0,47209.0,0.002,178138.162,178494.141,355.9789999999921
1027631.0,47212.0,0.002,178138.162,178494.141,355.9789999999921
1028310.0,47229.0,0.002,178138.162,178494.141,355.9789999999921
1028566.0,47230.0,0.002,178138.162,178494.141,355.9789999999921
1029089.0,47243.0,0.002,178138.162,178494.141,355.9789999999921
1029450.0,47248.0,0.002,178138.162,178494.141,355.9789999999921
1029935.0,47261.0,0.002,178138.162,178494.141,355.9789999999921
1030115.0,47266.0,0.002,178138.162,178494.141,355.9789999999921
1030843.0,47289.0,0.002,178138.162,178494.141,355.9789999999921
1031225.0,47293.0,0.002,178138.162,178494.141,355.9789999999921
1031407.0,47295.0,0.002,178138.162,178494.141,355.9789999999921
1031651.0,47313.0,0.002,178138.162,178494.141,355.9789999999921
1031751.0,47315.0,0.002,178138.162,178494.141,355.9789999999921
1032663.0,47337.0,0.002,178138.162,178494.141,355.9789999999921
1033557.0,47354.0,0.002,178138.162,178494.141,355.9789999999921
1033802.0,47371.0,0.002,178138.162,178494.141,355.9789999999921
1034758.0,47388.0,0.002,178138.162,178494.141,355.9789999999921
1034879.0,47403.0,0.002,178138.162,178494.141,355.9789999999921
1035028.0,47405.0,0.002,178138.162,178494.141,355.9789999999921
1035783.0,47413.0,0.002,178138.162,178494.141,355.9789999999921
1036033.0,47429.0,0.002,178138.162,178494.141,355.9789999999921
1036577.0,47433.0,0.002,178138.162,178494.141,355.9789999999921
1037222.0,47456.0,0.002,178138.162,178494.141,355.9789999999921
1037516.0,47460.0,0.002,178138.162,178494.141,355.9789999999921
1038536.0,47495.0,0.002,178138.162,178494.141,355.9789999999921
1039725.0,47530.0,0.002,178138.162,178494.141,355.9789999999921
1039816.0,47536.0,0.002,178138.162,178494.141,355.9789999999921
1040388.0,47544.0,0.002,178138.162,178494.141,355.9789999999921
1041178.0,47573.0,0.002,178138.162,178494.141,355.9789999999921
1042583.0,47613.0,0.002,178138.162,178494.141,355.9789999999921
1042945.0,47620.0,0.002,178138.162,178494.141,355.9789999999921
1043925.0,47645.0,0.002,178138.162,178494.141,355.9789999999921
1044030.0,47650.0,0.002,178138.162,178494.141,355.9789999999921
1044326.0,47656.0,0.002,178138.162,178494.141,355.9789999999921
1045290.0,47677.0,0.002,178138.162,178494.141,355.9789999999921
1045666.0,47684.0,0.002,178138.162,178494.141,355.9789999999921
1046716.0,47696.0,0.002,178138.162,178494.141,355.9789999999921
1046870.0,47716.0,0.002,178138.162,178494.141,355.9789999999921
1048463.0,47762.0,0.002,178138.162,178494.141,355.9789999999921
1049007.0,47774.0,0.002,178138.162,178494.141,355.9789999999921
1049779.0,47792.0,0.002,178138.162,178494.141,355.9789999999921
1050081.0,47816.0,0.002,178138.162,178494.141,355.9789999999921
1050559.0,47821.0,0.002,178138.162,178494.141,355.9789999999921
1051644.0,47842.0,0.002,178138.162,178494.141,355.9789999999921
1051747.0,47867.0,0.002,178138.162,178494.141,355.9789999999921
1052044.0,47873.0,0.002,178138.162,178494.141,355.9789999999921
1052151.0,47876.0,0.002,178138.162,178494.141,355.9789999999921
1053181.0,47897.0,0.002,178138.162,178494.141,355.9789999999921
1053607.0,47926.0,0.002,178138.162,178494.141,355.9789999999921
1055386.0,47984.0,0.002,178138.162,178494.141,355.9789999999921
1055487.0,47985.0,0.002,178138.162,178494.141,355.9789999999921
1056351.0,48001.0,0.002,178138.162,178494.141,355.9789999999921
1057244.0,48033.0,0.002,178138.162,178494.141,355.9789999999921
1058438.0,48049.0,0.002,178138.162,178494.141,355.9789999999921
1059150.0,48091.0,0.002,178138.162,178494.141,355.9789999999921
1059412.0,48097.0,0.002,178138.162,178494.141,355.9789999999921
1059580.0,48101.0,0.002,178138.162,178494.141,355.9789999999921
1059803.0,48107.0,0.002,178138.162,178494.141,355.9789999999921
1060018.0,48111.0,0.002,178138.162,178494.141,355.9789999999921
1061205.0,48164.0,0.002,178138.162,178494.141,355.9789999999921
1061270.0,48166.0,0.002,178138.162,178494.141,355.9789999999921
1061767.0,48175.0,0.002,178138.162,178494.141,355.9789999999921
1063309.0,48236.0,0.002,178138.162,178494.141,355.9789999999921
1063700.0,48240.0,0.002,178138.162,178494.141,355.9789999999921
1064618.0,48254.0,0.002,178138.162,178494.141,355.9789999999921
1065370.0,48295.0,0.002,178138.162,178494.141,355.9789999999921
1066148.0,48308.0,0.002,178138.162,178494.141,355.9789999999921
1067723.0,48364.0,0.002,178138.162,178494.141,355.9789999999921
1067886.0,48366.0,0.002,178138.162,178494.141,355.9789999999921
1068898.0,48388.0,0.002,178138.162,178494.141,355.9789999999921
1070224.0,48439.0,0.002,178138.162,178494.141,355.9789999999921
1070289.0,48442.0,0.002,178138.162,178494.141,355.9789999999921
1070544.0,48449.0,0.002,178138.162,178494.141,355.9789999999921
1070611.0,48451.0,0.002,178138.162,178494.141,355.9789999999921
1071028.0,48459.0,0.002,178138.162,178494.141,355.9789999999921
1072821.0,48521.0,0.002,178138.162,178494.141,355.9789999999921
1075659.0,48611.0,0.002,178138.162,178494.141,355.9789999999921
1075728.0,48615.0,0.002,178138.162,178494.141,355.9789999999921
1075946.0,48621.0,0.002,178138.162,178494.141,355.9789999999921
1077914.0,48653.0,0.002,178138.162,178494.141,355.9789999999921
1078315.0,48695.0,0.002,178138.162,178494.141,355.9789999999921
1078591.0,48701.0,0.002,178138.162,178494.141,355.9789999999921
1079389.0,48715.0,0.002,178138.162,178494.141,355.9789999999921
1081097.0,48794.0,0.002,178138.162,178494.141,355.9789999999921
1084189.0,48887.0,0.002,178138.162,178494.141,355.9789999999921
1084526.0,48892.0,0.002,178138.162,178494.141,355.9789999999921
1085071.0,48897.0,0.002,178138.162,178494.141,355.9789999999921
1087138.0,48976.0,0.002,178138.162,178494.141,355.9789999999921
1087253.0,48984.0,0.002,178138.162,178494.141,355.9789999999921
1087479.0,48986.0,0.002,178138.162,178494.141,355.9789999999921
1087886.0,48993.0,0.002,178138.162,178494.141,355.9789999999921
1088310.0,49008.0,0.002,178138.162,178494.141,355.9789999999921
1088392.0,49013.0,0.002,178138.162,178494.141,355.9789999999921
1090068.0,49044.0,0.002,178138.162,178494.141,355.9789999999921
1090329.0,49093.0,0.002,178138.162,178494.141,355.9789999999921
1090451.0,49097.0,0.002,178138.162,178494.141,355.9789999999921
1091146.0,49106.0,0.002,178138.162,178494.141,355.9789999999921
1093446.0,49204.0,0.002,178138.162,178494.141,355.9789999999921
1093552.0,49206.0,0.002,178138.162,178494.141,355.9789999999921
1094079.0,49214.0,0.002,178138.162,178494.141,355.9789999999921
1094178.0,49216.0,0.002,178138.162,178494.141,355.9789999999921
1096495.0,49264.0,0.002,178138.162,178494.141,355.9789999999921
1096678.0,49310.0,0.002,178138.162,178494.141,355.9789999999921
1096807.0,49316.0,0.002,178138.162,178494.141,355.9789999999921
1097126.0,49323.0,0.002,178138.162,178494.141,355.9789999999921
1097453.0,49328.0,0.002,178138.162,178494.141,355.9789999999921
1099065.0,49354.0,0.002,178138.162,178494.141,355.9789999999921
1100179.0,49427.0,0.002,178138.162,178494.141,355.9789999999921
1102769.0,49483.0,0.002,178138.162,178494.141,355.9789999999921
1104114.0,49556.0,0.002,178138.162,178494.141,355.9789999999921
1104310.0,49561.0,0.002,178138.162,178494.141,355.9789999999921
1104729.0,49566.0,0.002,178138.162,178494.141,355.9789999999921
1107670.0,49681.0,0.002,178138.162,178494.141,355.9789999999921
1107865.0,49685.0,0.002,178138.162,178494.141,355.9789999999921
1109356.0,49719.0,0.002,178138.162,178494.141,355.9789999999921
1111111.0,49803.0,0.002,178138.162,178494.141,355.9789999999921
1111563.0,49813.0,0.002,178138.162,178494.141,355.9789999999921
1111881.0,49824.0,0.002,178138.162,178494.141,355.9789999999921
1114691.0,49937.0,0.002,178138.162,178494.141,355.9789999999921
1114915.0,49943.0,0.002,178138.162,178494.141,355.9789999999921
1115159.0,49949.0,0.002,178138.162,178494.141,355.9789999999921
1115824.0,49960.0,0.002,178138.162,178494.141,355.9789999999921
1116917.0,49978.0,0.002,178138.162,178494.141,355.9789999999921
1118417.0,50051.0,0.002,178138.162,178494.141,355.9789999999921
1118534.0,50056.0,0.002,178138.162,178494.141,355.9789999999921
1119199.0,50071.0,0.002,178138.162,178494.141,355.9789999999921
1122004.0,50207.0,0.002,178138.162,178494.141,355.9789999999921
1125861.0,50330.0,0.002,178138.162,178494.141,355.9789999999921
1126422.0,50343.0,0.002,178138.162,178494.141,355.9789999999921
1129744.0,50468.0,0.002,178138.162,178494.141,355.9789999999921
1130522.0,50477.0,0.002,178138.162,178494.141,355.9789999999921
1131782.0,50496.0,0.002,178138.162,178494.141,355.9789999999921
1133756.0,50583.0,0.002,178138.162,178494.141,355.9789999999921
1133892.0,50585.0,0.002,178138.162,178494.141,355.9789999999921
1134554.0,50598.0,0.002,178138.162,178494.141,355.9789999999921
1135059.0,50605.0,0.002,178138.162,178494.141,355.9789999999921
1137758.0,50709.0,0.002,178138.162,178494.141,355.9789999999921
1137859.0,50710.0,0.002,178138.162,178494.141,355.9789999999921
1138253.0,50718.0,0.002,178138.162,178494.141,355.9789999999921
1141768.0,50853.0,0.002,178138.162,178494.141,355.9789999999921
1141894.0,50856.0,0.002,178138.162,178494.141,355.9789999999921
1142111.0,50862.0,0.002,178138.162,178494.141,355.9789999999921
1142934.0,50877.0,0.002,178138.162,178494.141,355.9789999999921
1145442.0,51001.0,0.002,178138.162,178494.141,355.9789999999921
1149068.0,51143.0,0.002,178138.162,178494.141,355.9789999999921
1153210.0,51300.0,0.002,178138.162,178494.141,355.9789999999921
1153612.0,51309.0,0.002,178138.162,178494.141,355.9789999999921
1155853.0,51345.0,0.002,178138.162,178494.141,355.9789999999921
1157418.0,51437.0,0.002,178138.162,178494.141,355.9789999999921
1157835.0,51444.0,0.002,178138.162,178494.141,355.9789999999921
1158730.0,51467.0,0.002,178138.162,178494.141,355.9789999999921
1162067.0,51611.0,0.002,178138.162,178494.141,355.9789999999921
1162956.0,51630.0,0.002,178138.162,178494.141,355.9789999999921
1163840.0,51642.0,0.002,178138.162,178494.141,355.9789999999921
1166007.0,51739.0,0.002,178138.162,178494.141,355.9789999999921
1166270.0,51743.0,0.002,178138.162,178494.141,355.9789999999921
1169601.0,51820.0,0.002,178138.162,178494.141,355.9789999999921
1170007.0,51891.0,0.002,178138.162,178494.141,355.9789999999921
1170434.0,51904.0,0.002,178138.162,178494.141,355.9789999999921
1171012.0,51916.0,0.002,178138.162,178494.141,355.9789999999921
1172138.0,51942.0,0.002,178138.162,178494.141,355.9789999999921
1174226.0,52049.0,0.002,178138.162,178494.141,355.9789999999921
1174517.0,52055.0,0.002,178138.162,178494.141,355.9789999999921
1176842.0,52106.0,0.002,178138.162,178494.141,355.9789999999921
1177679.0,52127.0,0.002,178138.162,178494.141,355.9789999999921
1178847.0,52205.0,0.002,178138.162,178494.141,355.9789999999921
1179045.0,52213.0,0.002,178138.162,178494.141,355.9789999999921
1182148.0,52390.0,0.002,178138.162,178494.141,355.9789999999921
1182446.0,52402.0,0.002,178138.162,178494.141,355.9789999999921
1182873.0,52415.0,0.002,178138.162,178494.141,355.9789999999921
1185833.0,52482.0,0.002,178138.162,178494.141,355.9789999999921
1186939.0,52569.0,0.002,178138.162,178494.141,355.9789999999921
1187061.0,52573.0,0.002,178138.162,178494.141,355.9789999999921
1191185.0,52728.0,0.002,178138.162,178494.141,355.9789999999921
1191328.0,52734.0,0.002,178138.162,178494.141,355.9789999999921
1193172.0,52778.0,0.002,178138.162,178494.141,355.9789999999921
1195347.0,52914.0,0.002,178138.162,178494.141,355.9789999999921
1195488.0,52916.0,0.002,178138.162,178494.141,355.9789999999921
1197289.0,52971.0,0.002,178138.162,178494.141,355.9789999999921
1197690.0,52987.0,0.002,178138.162,178494.141,355.9789999999921
1199363.0,53045.0,0.002,178138.162,178494.141,355.9789999999921
1199950.0,53127.0,0.002,178138.162,178494.141,355.9789999999921
1200104.0,53130.0,0.002,178138.162,178494.141,355.9789999999921
1201041.0,53161.0,0.002,178138.162,178494.141,355.9789999999921
1201306.0,53170.0,0.002,178138.162,178494.141,355.9789999999921
1201836.0,53181.0,0.002,178138.162,178494.141,355.9789999999921
1202375.0,53190.0,0.002,178138.162,178494.141,355.9789999999921
1204280.0,53320.0,0.002,178138.162,178494.141,355.9789999999921
1205926.0,53378.0,0.002,178138.162,178494.141,355.9789999999921
1208668.0,53545.0,0.0019,178147.466,178494.141,346.67500000001746
1209116.0,53555.0,0.0019,178147.823,178494.141,346.3179999999993
1209256.0,53560.0,0.0019,178147.883,178494.141,346.25800000000163
1210731.0,53626.0,0.0019,178148.403,178494.141,345.7380000000121
1213343.0,53787.0,0.0019,178158.965,178494.141,335.17600000000675
1218007.0,54037.0,0.0018,178170.496,178494.141,323.6449999999895
1218308.0,54051.0,0.0018,178171.074,178494.141,323.06700000001
1218437.0,54056.0,0.0018,178171.357,178494.141,322.7840000000142
1219446.0,54089.0,0.0018,178172.468,178494.141,321.6730000000098
1220219.0,54105.0,0.0018,178172.891,178494.141,321.25
1222814.0,54276.0,0.0017000000000000001,178182.893,178494.141,311.2479999999923
1223128.0,54286.0,0.0017000000000000001,178183.498,178494.141,310.64300000001094
1224335.0,54338.0,0.0017000000000000001,178184.123,178494.141,310.01800000001094
1227582.0,54542.0,0.0017000000000000001,178194.635,178494.141,299.50599999999395
1228453.0,54573.0,0.0017000000000000001,178195.291,178494.141,298.8500000000058
1228746.0,54589.0,0.0017000000000000001,178195.317,178494.141,298.82399999999325
1232490.0,54779.0,0.0016,178205.596,178494.141,288.5450000000128
1232629.0,54787.0,0.0016,178205.596,178494.141,288.5450000000128
1232922.0,54799.0,0.0016,178205.826,178494.141,288.3150000000023
1235618.0,54909.0,0.0016,178207.433,178494.141,286.70800000001327
1235884.0,54918.0,0.0016,178207.668,178494.141,286.47299999999814
1237059.0,55025.0,0.0016,178215.078,178494.141,279.06299999999464
1241412.0,55259.0,0.0015,178226.245,178494.141,267.8960000000079
1245118.0,55384.0,0.0015,178230.37,178494.141,263.7710000000079
1245780.0,55460.0,0.0014000000000000002,178237.659,178494.141,256.48199999998906
1248490.0,55548.0,0.0014000000000000002,178241.122,178494.141,253.01900000000023
1250245.0,55678.0,0.0014000000000000002,178251.073,178494.141,243.0679999999993
1250365.0,55687.0,0.0014000000000000002,178251.371,178494.141,242.76999999998952
1251150.0,55715.0,0.0014000000000000002,178252.873,178494.141,241.26800000001094
1253010.0,55774.0,0.0013000000000000002,178254.827,178494.141,239.31400000001304
1253173.0,55780.0,0.0013000000000000002,178254.882,178494.141,239.25899999999092
1254502.0,55897.0,0.0013000000000000002,178269.859,178494.141,224.28200000000652
1255202.0,55927.0,0.0013000000000000002,178270.58,178494.141,223.56100000001607
1256694.0,55979.0,0.0012,178271.25,178494.141,222.89100000000326
1257711.0,56008.0,0.0012,178272.003,178494.141,222.1380000000063
1258584.0,56042.0,0.0012,178272.188,178494.141,221.95300000000861
1259188.0,56130.0,0.0012,178284.645,178494.141,209.49600000001374
1259724.0,56154.0,0.0012,178285.005,178494.141,209.1359999999986
1259842.0,56160.0,0.0012,178285.229,178494.141,208.91200000001118
1261979.0,56253.0,0.0012,178287.068,178494.141,207.07300000000396
1263480.0,56382.0,0.0011,178297.612,178494.141,196.52900000000955
1263603.0,56389.0,0.0011,178297.888,178494.141,196.25299999999697
1263730.0,56395.0,0.0011,178298.239,178494.141,195.90200000000186
1264402.0,56421.0,0.0011,178299.353,178494.141,194.78800000000047
1267852.0,56617.0,0.001,178315.406,178494.141,178.73500000001513
1269310.0,56689.0,0.001,178316.87,178494.141,177.27100000000792
1269575.0,56701.0,0.001,178317.027,178494.141,177.1140000000014
1272224.0,56871.0,0.0009,178327.935,178494.141,166.2060000000056
1272357.0,56875.0,0.0009,178327.935,178494.141,166.2060000000056
1272494.0,56881.0,0.0009,178327.935,178494.141,166.2060000000056
1273722.0,56940.0,0.0009,178327.935,178494.141,166.2060000000056
1276577.0,57109.0,0.0009,178331.788,178494.141,162.3530000000028
1276701.0,57114.0,0.0009,178331.788,178494.141,162.3530000000028
1277079.0,57127.0,0.0009,178331.788,178494.141,162.3530000000028
1277508.0,57150.0,0.0009,178331.788,178494.141,162.3530000000028
1277793.0,57168.0,0.0009,178331.788,178494.141,162.3530000000028
1279891.0,57325.0,0.0008,178355.793,178494.141,138.34799999999814
1280052.0,57332.0,0.0008,178356.268,178494.141,137.87299999999232
1284195.0,57602.0,0.0007000000000000001,178367.225,178494.141,126.91599999999744
1284399.0,57612.0,0.0007000000000000001,178367.225,178494.141,126.91599999999744
1285272.0,57661.0,0.0007000000000000001,178367.225,178494.141,126.91599999999744
1287706.0,57844.0,0.0006,178382.117,178494.141,112.02400000000489
1287818.0,57848.0,0.0006,178382.117,178494.141,112.02400000000489
1288007.0,57858.0,0.0006,178382.117,178494.141,112.02400000000489
1289595.0,57953.0,0.0006,178382.117,178494.141,112.02400000000489
1290339.0,58003.0,0.0006,178393.291,178494.141,100.85000000000582
1291077.0,58121.0,0.0005,178401.635,178494.141,92.50599999999395
1291200.0,58129.0,0.0005,178401.635,178494.141,92.50599999999395
1292265.0,58199.0,0.0005,178402.986,178494.141,91.15499999999884
1292870.0,58230.0,0.0005,178403.415,178494.141,90.72599999999511
1293017.0,58241.0,0.0005,178403.539,178494.141,90.6020000000135
1294257.0,58318.0,0.0005,178404.287,178494.141,89.85399999999208
1295464.0,58456.0,0.0005,178407.19,178494.141,86.95100000000093
1296109.0,58498.0,0.0005,178412.125,178494.141,82.01600000000326
1298456.0,58638.0,0.0004,178423.207,178494.141,70.93400000000838
1298740.0,58711.0,0.0004,178428.79,178494.141,65.35099999999511
1299082.0,58732.0,0.0004,178428.79,178494.141,65.35099999999511
1300550.0,58799.0,0.0003,178436.531,178494.141,57.610000000015134
1301241.0,58837.0,0.0003,178437.239,178494.141,56.90200000000186
1302429.0,58964.0,0.0002,178451.15,178494.141,42.99100000000908
1304750.0,59041.0,0.0002,178451.15,178494.141,42.99100000000908
1306374.0,59085.0,0.0001,178475.238,178494.141,18.902999999991152
1307123.0,59088.98,1e-12,178494.141,178494.141,0.0
1307123.0,59088.98,1e-12,178494.141,178494.141,0.0


==> computational_experiments/data/standard/NETWORK.foss_poly_0-SIAM.false.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.226,66629000.0,86042000.0,19413000.0
0.0,3.0,0.222,66900000.0,86042000.0,19142000.0
0.0,3.0,0.1,66900000.0,74349060.0,7449060.0
0.0,3.0,0.1,66900000.0,74349000.0,7449000.0
189.0,5.0,0.09179999999999999,67522000.0,74349000.0,6827000.0
549.0,9.0,0.0862,67550000.0,73922650.0,6372650.0
621.0,10.0,0.0862,67550000.0,73923000.0,6373000.0
1696.0,15.0,0.0862,67550000.0,73923000.0,6373000.0
3021.0,20.0,0.08410000000000001,67706000.0,73923000.0,6217000.0
3646.0,25.0,0.0836,67744000.0,73923000.0,6179000.0
4245.0,30.0,0.0836,67744000.0,73923000.0,6179000.0
6170.0,33.0,0.0694,67805000.0,72858570.0,5053570.0
7003.0,35.0,0.0694,67805000.0,72859000.0,5054000.0
9980.0,40.0,0.06860000000000001,67860000.0,72859000.0,4999000.0
11810.0,43.0,0.0454,68658000.0,71924740.0,3266740.0
12963.0,45.0,0.039,69118000.0,71925000.0,2807000.0
16837.0,51.0,0.031400000000000004,69668000.0,71925000.0,2257000.0
18797.0,55.0,0.0313,69674000.0,71925000.0,2251000.0
21461.0,60.0,0.0288,69853000.0,71925000.0,2072000.0
23835.0,65.0,0.027700000000000002,69931000.0,71925000.0,1994000.0
27346.0,70.0,0.0269,69991000.0,71925000.0,1934000.0
29523.0,75.0,0.0183,70040000.0,71345260.0,1305260.0
32190.0,81.0,0.0174,70103000.0,71345000.0,1242000.0
33066.0,85.0,0.0172,70118000.0,71345000.0,1227000.0
33983.0,90.0,0.0169,70139000.0,71345000.0,1206000.0
35702.0,95.0,0.0165,70171000.0,71345000.0,1174000.0
38252.0,101.0,0.015700000000000002,70227000.0,71345000.0,1118000.0
40219.0,105.0,0.0152,70262000.0,71345000.0,1083000.0
43145.0,110.0,0.0147,70293000.0,71345000.0,1052000.0
44892.0,115.0,0.014199999999999999,70332000.0,71345000.0,1013000.0
47149.0,120.0,0.0139,70353000.0,71345000.0,992000.0
49099.0,125.0,0.0073,70391000.0,70906530.0,515530.0
52384.0,133.0,0.0067,70430000.0,70907000.0,477000.0
53108.0,135.0,0.006600000000000001,70440000.0,70907000.0,467000.0
54187.0,142.0,0.0062,70465000.0,70907000.0,442000.0
56258.0,147.0,0.005600000000000001,70513000.0,70907000.0,394000.0
57726.0,153.0,0.0053,70528000.0,70907000.0,379000.0
58210.0,158.0,0.005,70549000.0,70907000.0,358000.0
58860.0,160.0,0.005,70554000.0,70907000.0,353000.0
58950.0,160.0,0.0040999999999999995,70554000.0,70844220.0,290220.0
60174.0,168.0,0.0036,70588000.0,70844000.0,256000.0
60712.0,171.0,0.0013000000000000002,70591000.0,70680510.0,89510.0
62177.0,176.0,0.001,70607000.0,70681000.0,74000.0
63120.0,177.08,1e-12,70680507.9,70680507.9,0.0
63120.0,177.08,1e-12,70680507.9,70680507.9,0.0


==> computational_experiments/data/standard/NETWORK.foss_poly_0-SIAM.true.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.226,66629000.0,86042000.0,19413000.0
0.0,3.0,0.223,66892000.0,86042000.0,19150000.0
0.0,3.0,0.1,66892000.0,74349060.0,7457060.0
0.0,3.0,0.1,66892000.0,74349000.0,7457000.0
517.0,5.0,0.0815,67382000.0,73357220.0,5975220.0
807.0,6.0,0.0801,67382000.0,73250890.0,5868890.0
2584.0,10.0,0.07740000000000001,67582000.0,73251000.0,5669000.0
5961.0,15.0,0.0678,68281000.0,73251000.0,4970000.0
9314.0,20.0,0.0636,68595000.0,73251000.0,4656000.0
13843.0,25.0,0.0565,69109000.0,73251000.0,4142000.0
17296.0,30.0,0.0525,69404000.0,73251000.0,3847000.0
19709.0,35.0,0.051,69517000.0,73251000.0,3734000.0
21183.0,40.0,0.050499999999999996,69550000.0,73251000.0,3701000.0
22881.0,46.0,0.050499999999999996,69550000.0,73251000.0,3701000.0
23586.0,51.0,0.050499999999999996,69550000.0,73251000.0,3701000.0
26047.0,58.0,0.0495,69623000.0,73251000.0,3628000.0
28113.0,60.0,0.049100000000000005,69657000.0,73251000.0,3594000.0
30865.0,65.0,0.049100000000000005,69657000.0,73251000.0,3594000.0
32048.0,71.0,0.0479,69745000.0,73251000.0,3506000.0
33592.0,75.0,0.0479,69745000.0,73251000.0,3506000.0
34384.0,76.0,0.040999999999999995,69779000.0,72762300.0,2983300.0
36543.0,80.0,0.0352,69788000.0,72333030.0,2545030.0
39720.0,88.0,0.0345,69841000.0,72333000.0,2492000.0
41256.0,92.0,0.034300000000000004,69851000.0,72333000.0,2482000.0
42594.0,96.0,0.034,69873000.0,72333000.0,2460000.0
45211.0,100.0,0.0336,69903000.0,72333000.0,2430000.0
48016.0,109.0,0.032799999999999996,69911000.0,72284590.0,2373590.0
48269.0,110.0,0.032799999999999996,69912000.0,72285000.0,2373000.0
51445.0,120.0,0.0322,69956000.0,72285000.0,2329000.0
51776.0,125.0,0.032100000000000004,69965000.0,72285000.0,2320000.0
52423.0,130.0,0.032,69968000.0,72285000.0,2317000.0
54242.0,135.0,0.0318,69984000.0,72285000.0,2301000.0
55234.0,140.0,0.0317,69995000.0,72285000.0,2290000.0
58376.0,152.0,0.031400000000000004,70013000.0,72285000.0,2272000.0
59651.0,159.0,0.0313,70019000.0,72285000.0,2266000.0
60337.0,162.0,0.0313,70022000.0,72285000.0,2263000.0
61992.0,170.0,0.0311,70039000.0,72285000.0,2246000.0
63558.0,179.0,0.0308,70058000.0,72285000.0,2227000.0
64544.0,183.0,0.0308,70061000.0,72285000.0,2224000.0
64729.0,189.0,0.0232,70063000.0,71729220.0,1666220.0
64847.0,195.0,0.0232,70066000.0,71729000.0,1663000.0
67016.0,201.0,0.023,70080000.0,71729000.0,1649000.0
67857.0,204.0,0.0201,70085000.0,71521420.0,1436420.0
68057.0,205.0,0.0201,70086000.0,71521000.0,1435000.0
71624.0,233.0,0.0197,70109000.0,71521000.0,1412000.0
73590.0,251.0,0.0195,70128000.0,71521000.0,1393000.0
74978.0,255.0,0.0193,70140000.0,71521000.0,1381000.0
76149.0,267.0,0.0191,70156000.0,71521000.0,1365000.0
78341.0,273.0,0.019,70165000.0,71521000.0,1356000.0
78704.0,282.0,0.0189,70172000.0,71521000.0,1349000.0
78930.0,286.0,0.015,70176000.0,71244680.0,1068680.0
79928.0,290.0,0.015,70178000.0,71245000.0,1067000.0
81362.0,297.0,0.0148,70188000.0,71245000.0,1057000.0
82095.0,303.0,0.0147,70201000.0,71245000.0,1044000.0
82939.0,313.0,0.0146,70204000.0,71245000.0,1041000.0
83364.0,318.0,0.0146,70205000.0,71245000.0,1040000.0
84398.0,326.0,0.0144,70217000.0,71245000.0,1028000.0
85065.0,332.0,0.0143,70223000.0,71245000.0,1022000.0
85344.0,337.0,0.0143,70226000.0,71245000.0,1019000.0
87265.0,344.0,0.013999999999999999,70247000.0,71245000.0,998000.0
87427.0,346.0,0.013999999999999999,70249000.0,71245000.0,996000.0
87670.0,352.0,0.013999999999999999,70250000.0,71245000.0,995000.0
89342.0,372.0,0.012700000000000001,70256000.0,71162630.0,906630.0
89345.0,372.0,0.0124,70256000.0,71138530.0,882530.0
89950.0,380.0,0.0123,70267000.0,71139000.0,872000.0
90556.0,386.0,0.0122,70271000.0,71139000.0,868000.0
92567.0,401.0,0.011899999999999999,70289000.0,71139000.0,850000.0
93106.0,406.0,0.011899999999999999,70295000.0,71139000.0,844000.0
93586.0,412.0,0.0118,70298000.0,71139000.0,841000.0
95323.0,439.0,0.0118,70303000.0,71139000.0,836000.0
95589.0,440.0,0.0117,70310000.0,71139000.0,829000.0
97938.0,484.0,0.0113,70332000.0,71139000.0,807000.0
98001.0,486.0,0.0113,70335000.0,71139000.0,804000.0
99440.0,512.0,0.0113,70338000.0,71139000.0,801000.0
100225.0,517.0,0.011200000000000002,70339000.0,71139000.0,800000.0
100598.0,525.0,0.0111,70345000.0,71139000.0,794000.0
100965.0,532.0,0.0111,70349000.0,71139000.0,790000.0
101121.0,536.0,0.0111,70350000.0,71139000.0,789000.0
103275.0,561.0,0.011000000000000001,70359000.0,71139000.0,780000.0
103432.0,567.0,0.011000000000000001,70359000.0,71139000.0,780000.0
104052.0,575.0,0.010900000000000002,70360000.0,71139000.0,779000.0
104252.0,581.0,0.010900000000000002,70361000.0,71139000.0,778000.0
106085.0,611.0,0.0108,70371000.0,71139000.0,768000.0
107220.0,616.0,0.010700000000000001,70381000.0,71139000.0,758000.0
108841.0,634.0,0.0105,70390000.0,71139000.0,749000.0
109044.0,639.0,0.0105,70393000.0,71139000.0,746000.0
111722.0,668.0,0.010400000000000001,70398000.0,71139000.0,741000.0
112329.0,673.0,0.0103,70408000.0,71139000.0,731000.0
112785.0,681.0,0.0102,70410000.0,71139000.0,729000.0
114291.0,697.0,0.0101,70419000.0,71139000.0,720000.0
114452.0,700.0,0.0101,70421000.0,71139000.0,718000.0
114772.0,706.0,0.0101,70422000.0,71139000.0,717000.0
116898.0,744.0,0.0101,70423000.0,71139000.0,716000.0
117452.0,758.0,0.0101,70423000.0,71139000.0,716000.0
117811.0,765.0,0.0101,70423000.0,71139000.0,716000.0
118440.0,780.0,0.0101,70423000.0,71139000.0,716000.0
119656.0,810.0,0.0098,70440000.0,71139000.0,699000.0
121335.0,839.0,0.0098,70444000.0,71139000.0,695000.0
122085.0,858.0,0.009000000000000001,70445000.0,71087620.0,642620.0
122350.0,865.0,0.009000000000000001,70447000.0,71088000.0,641000.0
122421.0,870.0,0.009000000000000001,70448000.0,71088000.0,640000.0
123162.0,880.0,0.0089,70453000.0,71088000.0,635000.0
125147.0,907.0,0.0088,70460000.0,71088000.0,628000.0
125460.0,916.0,0.0037,70462000.0,70721470.0,259470.0
125572.0,920.0,0.0037,70462000.0,70721000.0,259000.0
126559.0,931.0,0.0036,70464000.0,70721000.0,257000.0
127450.0,937.0,0.0036,70464000.0,70721000.0,257000.0
127710.0,941.0,0.0036,70465000.0,70721000.0,256000.0
128480.0,945.0,0.0036,70467000.0,70721000.0,254000.0
129063.0,955.0,0.003,70468000.0,70680510.0,212510.0
129628.0,971.0,0.003,70469000.0,70681000.0,212000.0
129851.0,975.0,0.003,70469000.0,70681000.0,212000.0
130239.0,982.0,0.0028000000000000004,70485000.0,70681000.0,196000.0
132787.0,993.0,0.0025,70507000.0,70681000.0,174000.0
133203.0,997.0,0.0024,70509000.0,70681000.0,172000.0
133832.0,1004.0,0.0024,70512000.0,70681000.0,169000.0
135489.0,1010.0,0.0021,70531000.0,70681000.0,150000.0
137649.0,1030.0,0.0019,70547000.0,70681000.0,134000.0
138269.0,1040.0,0.0014000000000000002,70582000.0,70681000.0,99000.0
139018.0,1046.0,0.0014000000000000002,70584000.0,70681000.0,97000.0
141058.0,1070.0,0.0009,70617000.0,70681000.0,64000.0
142728.0,1092.0,0.0009,70619000.0,70681000.0,62000.0
143987.0,1109.0,0.0002,70665000.0,70681000.0,16000.0
144226.0,1112.78,1e-12,70680507.9,70680507.9,0.0
144226.0,1112.78,1e-12,70680507.9,70680507.9,0.0


==> computational_experiments/data/standard/NETWORK.hanoi-SIAM.false.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.282,5184738.53,7218372.2,2033633.67
0.0,3.0,0.277,5220512.71,7218372.2,1997859.4900000002
0.0,3.0,0.277,5220512.71,7218372.2,1997859.4900000002
567.0,5.0,0.249,5422782.54,7218372.2,1795589.6600000001
1049.0,6.0,0.204,5422782.54,6808658.8,1385876.2599999998
1516.0,11.0,0.19,5422782.54,6694556.0,1271773.46
1622.0,12.0,0.15,5422782.54,6377701.7,954919.1600000001
2975.0,15.0,0.132,5536030.67,6377701.7,841671.0300000003
4076.0,17.0,0.105,5627458.03,6287077.4,659619.3700000001
5916.0,18.0,0.08750000000000001,5720690.87,6269025.9,548335.0300000003
6673.0,20.0,0.0758,5794051.78,6269025.9,474974.1200000001
7468.0,22.0,0.0733,5801847.71,6260727.7,458879.9900000002
8356.0,23.0,0.0483,5878114.53,6176471.7,298357.1699999999
10124.0,24.0,0.0415,5907054.9,6162946.9,255892.0
10580.0,25.0,0.0304,5975524.44,6162946.9,187422.45999999996
14649.0,28.0,0.0178,6029720.79,6138685.9,108965.11000000034
16199.0,29.0,0.0129,6038220.58,6117191.9,78971.3200000003
16248.0,30.0,0.0128,6039161.72,6117191.9,78030.18000000063
23466.0,35.0,0.0042,6084244.65,6109620.9,25376.25
24765.0,35.74,1e-12,6109620.9,6109620.9,0.0
24765.0,35.74,1e-12,6109620.9,6109620.9,0.0


==> computational_experiments/data/standard/NETWORK.hanoi-SIAM.true.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.28600000000000003,5153438.53,7218372.2,2064933.67
0.0,2.0,0.28300000000000003,5178975.32,7218372.2,2039396.88
0.0,2.0,0.28300000000000003,5178975.32,7218372.2,2039396.88
1051.0,5.0,0.254,5384281.78,7218372.2,1834090.42
2019.0,10.0,0.204,5500012.85,6913345.4,1413332.5500000007
2464.0,14.0,0.19100000000000003,5500012.85,6800606.3,1300593.4500000002
2568.0,15.0,0.184,5500012.85,6742051.8,1242038.9500000002
5112.0,20.0,0.157,5505971.82,6530594.8,1024622.9799999995
6089.0,23.0,0.153,5505971.82,6502327.6,996355.7799999993
6406.0,25.0,0.14300000000000002,5573056.85,6500541.0,927484.1500000004
6573.0,27.0,0.13699999999999998,5611259.88,6499392.4,888132.5200000005
7281.0,31.0,0.133,5632069.76,6499392.4,867322.6400000006
7594.0,33.0,0.12400000000000001,5632069.76,6431827.5,799757.7400000002
8101.0,37.0,0.12400000000000001,5632069.76,6431827.5,799757.7400000002
8152.0,37.0,0.0962,5632069.76,6231533.7,599463.9400000004
11683.0,40.0,0.0562,5881370.51,6231533.7,350163.1900000004
14659.0,45.0,0.042800000000000005,5964806.61,6231533.7,266727.08999999985
15187.0,48.0,0.032100000000000004,5964806.61,6162853.4,198046.79000000004
15595.0,49.0,0.0269,5988567.73,6154372.4,165804.66999999993
16055.0,50.0,0.026400000000000003,5988567.73,6151264.4,162696.66999999993
16460.0,50.0,0.024700000000000003,5996138.78,6148223.9,152085.1200000001
19721.0,53.0,0.018500000000000003,6032397.42,6146210.7,113813.28000000026
21759.0,56.0,0.0167,6043840.87,6146210.7,102369.83000000007
23229.0,58.0,0.0146,6052491.02,6142396.7,89905.68000000063
24556.0,60.0,0.0138,6057407.74,6142396.7,84988.95999999996
24985.0,61.0,0.011899999999999999,6060156.55,6133364.3,73207.75
27773.0,65.0,0.008199999999999999,6076248.24,6126637.9,50389.66000000015
28955.0,69.0,0.005699999999999999,6082140.32,6117191.9,35051.580000000075
29834.0,70.0,0.005,6086478.74,6117191.9,30713.16000000015
31602.0,73.0,0.0016,6099818.91,6109620.9,9801.990000000224
32024.0,74.21,1e-12,6109620.9,6109620.9,0.0
32024.0,74.21,1e-12,6109620.9,6109620.9,0.0


==> computational_experiments/data/standard/NETWORK.pescara-SIAM.false.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.527,1605801.98,3392146.46,1786344.48
0.0,5.0,0.524,1614117.31,3392146.46,1778029.15
0.0,6.0,0.524,1614117.31,3392146.46,1778029.15
1.0,11.0,0.524,1614362.28,3392146.46,1777784.18
31.0,16.0,0.521,1623644.2,3392146.46,1768502.26
95.0,29.0,0.521,1623968.64,3392146.46,1768177.82
120.0,30.0,0.521,1623968.64,3392146.46,1768177.82
159.0,36.0,0.521,1623968.64,3392146.46,1768177.82
191.0,172.0,0.521,1623968.64,3392146.46,1768177.82
223.0,178.0,0.521,1623968.64,3392146.46,1768177.82
306.0,180.0,0.521,1623968.64,3392146.46,1768177.82
492.0,186.0,0.521,1623968.64,3392146.46,1768177.82
500.0,190.0,0.521,1623968.64,3392146.46,1768177.82
642.0,195.0,0.521,1623968.64,3392146.46,1768177.82
852.0,200.0,0.521,1623968.64,3392146.46,1768177.82
1089.0,210.0,0.521,1623968.64,3392146.46,1768177.82
1425.0,215.0,0.521,1623968.64,3392146.46,1768177.82
1532.0,221.0,0.521,1623968.64,3392146.46,1768177.82
1779.0,225.0,0.521,1623968.64,3392146.46,1768177.82
2043.0,237.0,0.521,1623968.64,3392146.46,1768177.82
2221.0,240.0,0.521,1623968.64,3392146.46,1768177.82
2396.0,298.0,0.521,1623968.64,3392146.46,1768177.82
2512.0,307.0,0.519,1623968.64,3378839.872,1754871.232
2724.0,312.0,0.519,1623968.64,3378839.87,1754871.2300000002
2971.0,316.0,0.519,1623968.64,3378839.87,1754871.2300000002
3056.0,323.0,0.519,1623968.64,3378839.87,1754871.2300000002
3303.0,326.0,0.519,1623968.64,3378839.87,1754871.2300000002
3545.0,331.0,0.519,1623968.64,3378839.87,1754871.2300000002
3918.0,337.0,0.519,1623968.64,3378839.87,1754871.2300000002
4027.0,343.0,0.519,1623968.64,3378839.87,1754871.2300000002
4197.0,390.0,0.519,1623968.64,3378839.87,1754871.2300000002
4479.0,395.0,0.519,1623968.64,3378839.87,1754871.2300000002
4672.0,400.0,0.379,1623968.64,2616430.227,992461.587
4714.0,493.0,0.379,1623968.64,2616430.23,992461.5900000001
4768.0,604.0,0.379,1623968.64,2616430.23,992461.5900000001
4784.0,605.0,0.379,1623968.64,2616430.23,992461.5900000001
4800.0,662.0,0.379,1623968.64,2616430.23,992461.5900000001
4808.0,663.0,0.302,1623968.64,2328185.319,704216.6790000002
4812.0,664.0,0.29600000000000004,1623968.64,2305541.219,681572.5790000001
4816.0,664.0,0.287,1623968.64,2278232.361,654263.7210000001
4822.0,665.0,0.287,1623968.64,2278232.36,654263.72
4825.0,665.0,0.277,1623968.64,2247697.185,623728.5450000002
4826.0,665.0,0.271,1623968.64,2226188.597,602219.9570000002
5296.0,708.0,0.271,1623968.64,2226188.6,602219.9600000002
5320.0,709.0,0.247,1623968.64,2156683.364,532714.7240000002
5451.0,714.0,0.247,1623968.64,2156683.36,532714.72
6017.0,726.0,0.247,1623968.64,2156683.36,532714.72
6517.0,735.0,0.247,1623968.64,2156683.36,532714.72
6571.0,741.0,0.247,1623968.64,2156683.36,532714.72
7107.0,751.0,0.247,1623968.64,2156683.36,532714.72
7671.0,796.0,0.247,1623968.64,2156683.36,532714.72
7783.0,797.0,0.223,1623968.64,2089691.032,465722.392
8184.0,827.0,0.223,1623968.64,2089691.03,465722.39000000013
8394.0,829.0,0.218,1623968.64,2077846.808,453878.16800000006
8452.0,830.0,0.215,1623968.64,2068197.102,444228.46200000006
8739.0,838.0,0.21300000000000002,1627742.04,2068197.1,440455.06000000006
9247.0,872.0,0.21300000000000002,1627742.04,2068197.1,440455.06000000006
9254.0,875.0,0.21300000000000002,1627742.04,2068197.1,440455.06000000006
9260.0,887.0,0.21300000000000002,1627742.04,2068197.1,440455.06000000006
9291.0,890.0,0.21300000000000002,1627742.04,2068197.1,440455.06000000006
9341.0,895.0,0.188,1627742.04,2004526.977,376784.9369999999
9419.0,900.0,0.188,1627742.04,2004526.98,376784.93999999994
9538.0,905.0,0.188,1627742.04,2004526.98,376784.93999999994
9581.0,910.0,0.188,1628310.52,2004526.98,376216.45999999996
9743.0,917.0,0.18600000000000003,1630878.53,2004526.98,373648.44999999995
9791.0,925.0,0.18600000000000003,1631339.45,2004526.98,373187.53
9806.0,925.0,0.18,1631339.45,1988872.719,357533.2690000001
9936.0,930.0,0.18,1631339.45,1988872.72,357533.27
10035.0,935.0,0.18,1631339.45,1988872.72,357533.27
10106.0,942.0,0.18,1631339.45,1988872.72,357533.27
10187.0,945.0,0.18,1631339.45,1988872.72,357533.27
10343.0,954.0,0.18,1631339.45,1988872.72,357533.27
10352.0,955.0,0.18,1631339.45,1988872.72,357533.27
10503.0,966.0,0.18,1631339.45,1988872.72,357533.27
10536.0,970.0,0.18,1631339.45,1988872.72,357533.27
10701.0,976.0,0.18,1631339.45,1988872.72,357533.27
10798.0,1019.0,0.18,1631339.45,1988872.72,357533.27
10809.0,1020.0,0.18,1631339.45,1988872.72,357533.27
10871.0,1026.0,0.18,1631339.45,1988872.72,357533.27
10951.0,1036.0,0.18,1631339.45,1988872.72,357533.27
10985.0,1040.0,0.18,1631339.45,1988872.72,357533.27
11130.0,1045.0,0.18,1631339.45,1988872.72,357533.27
11347.0,1052.0,0.18,1631339.45,1988872.72,357533.27
11372.0,1055.0,0.18,1631339.45,1988872.72,357533.27
11441.0,1065.0,0.18,1631339.45,1988872.72,357533.27
11558.0,1070.0,0.18,1631339.45,1988872.72,357533.27
11689.0,1111.0,0.18,1631339.45,1988872.72,357533.27
11834.0,1117.0,0.18,1631339.45,1988872.72,357533.27
11979.0,1126.0,0.18,1631339.45,1988872.72,357533.27
12305.0,1133.0,0.18,1631339.45,1988872.72,357533.27
12488.0,1164.0,0.18,1631339.45,1988872.72,357533.27
12539.0,1169.0,0.18,1631339.45,1988872.72,357533.27
12542.0,1170.0,0.18,1631339.45,1988872.72,357533.27
12893.0,1235.0,0.18,1631339.45,1988872.72,357533.27
13073.0,1244.0,0.18,1631339.45,1988872.72,357533.27
13343.0,1247.0,0.18,1631339.45,1988872.72,357533.27
13578.0,1251.0,0.18,1631339.45,1988872.72,357533.27
13646.0,1259.0,0.18,1631339.45,1988872.72,357533.27
13782.0,1260.0,0.18,1631339.45,1988872.72,357533.27
13925.0,1265.0,0.18,1631339.45,1988872.72,357533.27
14184.0,1330.0,0.18,1631339.45,1988872.72,357533.27
14472.0,1336.0,0.18,1631339.45,1988872.72,357533.27
14788.0,1411.0,0.18,1631339.45,1988872.72,357533.27
14885.0,1412.0,0.17500000000000002,1631339.45,1978299.352,346959.902
15073.0,1418.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
15457.0,1428.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
15748.0,1431.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
15781.0,1483.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
15788.0,1486.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
16066.0,1493.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
16252.0,1495.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
16382.0,1575.0,0.17500000000000002,1631339.45,1978299.35,346959.90000000014
16611.0,1578.0,0.172,1631339.45,1970949.303,339609.8530000001
16797.0,1640.0,0.172,1631339.45,1970949.3,339609.8500000001
16907.0,1649.0,0.166,1631339.45,1956628.083,325288.63300000015
16931.0,1656.0,0.166,1631339.45,1956628.08,325288.6300000001
17417.0,1671.0,0.166,1631339.45,1956628.08,325288.6300000001
17432.0,1671.0,0.16399999999999998,1631339.45,1951722.387,320382.93700000015
17470.0,1674.0,0.159,1631339.45,1940112.969,308773.5190000001
17473.0,1726.0,0.159,1631339.45,1940112.97,308773.52
17949.0,1731.0,0.159,1631339.45,1940112.97,308773.52
17977.0,1787.0,0.159,1631339.45,1940112.97,308773.52
18049.0,1787.0,0.157,1631339.45,1935551.707,304212.257
18192.0,1789.0,0.157,1631339.45,1935374.526,304035.0760000001
18296.0,1790.0,0.157,1631339.45,1935374.53,304035.0800000001
18435.0,1797.0,0.157,1631339.45,1935374.53,304035.0800000001
18530.0,1803.0,0.157,1631339.45,1935374.53,304035.0800000001
19207.0,1811.0,0.157,1631339.45,1935374.53,304035.0800000001
19220.0,1818.0,0.157,1631339.45,1935374.53,304035.0800000001
19986.0,1888.0,0.157,1631339.45,1935374.53,304035.0800000001
20079.0,1889.0,0.127,1631339.45,1869534.85,238195.40000000014
20168.0,1890.0,0.127,1631339.45,1869534.85,238195.40000000014
20454.0,1932.0,0.127,1631958.79,1869534.85,237576.06000000006
20758.0,1939.0,0.127,1631993.5,1869534.85,237541.3500000001
21124.0,1951.0,0.127,1631993.5,1869534.85,237541.3500000001
21447.0,1959.0,0.127,1631993.5,1869534.85,237541.3500000001
21912.0,1979.0,0.127,1631993.5,1869534.85,237541.3500000001
22052.0,1980.0,0.127,1631993.5,1869534.85,237541.3500000001
22558.0,2024.0,0.127,1631993.5,1869534.85,237541.3500000001
22657.0,2025.0,0.127,1631993.5,1869534.85,237541.3500000001
23360.0,2076.0,0.127,1632750.96,1869534.85,236783.89000000013
23428.0,2077.0,0.12300000000000001,1635407.36,1864692.689,229285.3289999999
24177.0,2134.0,0.12300000000000001,1635407.36,1864692.69,229285.32999999984
24201.0,2135.0,0.12300000000000001,1635407.36,1864692.69,229285.32999999984
24224.0,2135.0,0.11900000000000001,1635407.36,1856132.186,220724.82599999988
24583.0,2138.0,0.11699999999999999,1635407.36,1852674.832,217267.47199999983
24843.0,2197.0,0.11599999999999999,1637066.64,1852674.83,215608.19000000018
25121.0,2199.0,0.11199999999999999,1637066.64,1844034.631,206967.99100000015
25993.0,2261.0,0.11199999999999999,1637066.64,1844034.63,206967.99
26341.0,2311.0,0.11199999999999999,1637066.64,1844034.63,206967.99
26415.0,2315.0,0.11199999999999999,1637066.64,1844034.63,206967.99
27846.0,2373.0,0.111,1638772.93,1844034.63,205261.69999999995
28003.0,2376.0,0.111,1639015.25,1844034.63,205019.3799999999
29251.0,2427.0,0.111,1639738.03,1844034.63,204296.59999999986
29577.0,2431.0,0.111,1640234.85,1844034.63,203799.7799999998
30225.0,2441.0,0.111,1640234.85,1844034.63,203799.7799999998
30656.0,2516.0,0.111,1640234.85,1844034.63,203799.7799999998
30700.0,2516.0,0.11,1640234.85,1841945.193,201710.34299999988
31291.0,2525.0,0.11,1640234.85,1841945.19,201710.33999999985
31715.0,2568.0,0.109,1641082.05,1841945.19,200863.1399999999
33423.0,2681.0,0.109,1641082.05,1841945.19,200863.1399999999
33787.0,2736.0,0.109,1641082.05,1841945.19,200863.1399999999
34017.0,2743.0,0.109,1641082.05,1841945.19,200863.1399999999
34726.0,2803.0,0.107,1644198.87,1841945.19,197746.31999999983
35142.0,2809.0,0.107,1644198.87,1841945.19,197746.31999999983
35292.0,2810.0,0.107,1644198.87,1841945.19,197746.31999999983
35573.0,2818.0,0.107,1644198.87,1841945.19,197746.31999999983
36029.0,2888.0,0.105,1648239.98,1841945.19,193705.20999999996
36158.0,2891.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
37718.0,2987.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
37756.0,2991.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
38153.0,2995.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
38950.0,3009.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
39695.0,3078.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
39869.0,3080.0,0.10400000000000001,1650256.83,1841945.19,191688.35999999987
40024.0,3165.0,0.10400000000000001,1650943.94,1841945.19,191001.25
40639.0,3173.0,0.10400000000000001,1650943.94,1841945.19,191001.25
40936.0,3177.0,0.10400000000000001,1650943.94,1841945.19,191001.25
42087.0,3252.0,0.10400000000000001,1650943.94,1841945.19,191001.25
42549.0,3265.0,0.10400000000000001,1650943.94,1841945.19,191001.25
42832.0,3350.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
44210.0,3372.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
44581.0,3444.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
45606.0,3547.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
46530.0,3561.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
48348.0,3685.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
49309.0,3699.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
49680.0,3701.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
50080.0,3784.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
50214.0,3786.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
50427.0,3792.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
50812.0,3798.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
50937.0,3801.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
51446.0,3882.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
52312.0,3892.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
52814.0,3899.0,0.10300000000000001,1652456.21,1841945.19,189488.97999999998
53728.0,4015.0,0.102,1654577.14,1841945.19,187368.05000000005
54384.0,4028.0,0.10099999999999999,1656679.66,1841945.19,185265.53000000003
54457.0,4030.0,0.10099999999999999,1656679.66,1841945.19,185265.53000000003
54938.0,4035.0,0.10099999999999999,1656679.66,1841945.19,185265.53000000003
56401.0,4145.0,0.10099999999999999,1656806.65,1841945.19,185138.54000000004
57105.0,4162.0,0.1,1658624.25,1841945.19,183320.93999999994
59321.0,4194.0,0.1,1658624.25,1841945.19,183320.93999999994
59721.0,4297.0,0.1,1658624.25,1841945.19,183320.93999999994
60061.0,4304.0,0.1,1658624.25,1841945.19,183320.93999999994
61112.0,4321.0,0.1,1658624.25,1841945.19,183320.93999999994
62921.0,4453.0,0.1,1658624.25,1841945.19,183320.93999999994
62953.0,4554.0,0.1,1658624.25,1841945.19,183320.93999999994
63097.0,4556.0,0.1,1658624.25,1841945.19,183320.93999999994
63145.0,4563.0,0.1,1658624.25,1841945.19,183320.93999999994
64927.0,4592.0,0.1,1658624.25,1841945.19,183320.93999999994
65511.0,4677.0,0.1,1658624.25,1841945.19,183320.93999999994
65669.0,4679.0,0.09910000000000001,1658624.25,1841033.013,182408.76300000004
65805.0,4772.0,0.09910000000000001,1658624.25,1841033.01,182408.76
66097.0,4776.0,0.09910000000000001,1658624.25,1841033.01,182408.76
66610.0,4784.0,0.09910000000000001,1658624.25,1841033.01,182408.76
66802.0,4785.0,0.09910000000000001,1658624.25,1841033.01,182408.76
67929.0,4803.0,0.09910000000000001,1658624.25,1841033.01,182408.76
69013.0,4821.0,0.09910000000000001,1658624.25,1841033.01,182408.76
69653.0,4925.0,0.09910000000000001,1658624.25,1841033.01,182408.76
72460.0,5059.0,0.09910000000000001,1658624.25,1841033.01,182408.76
72501.0,5060.0,0.09910000000000001,1658624.25,1841033.01,182408.76
73086.0,5065.0,0.09910000000000001,1658624.25,1841033.01,182408.76
75171.0,5214.0,0.0986,1659534.12,1841033.01,181498.8899999999
75454.0,5215.0,0.0985,1659752.25,1841033.01,181280.76
76185.0,5224.0,0.0985,1659752.25,1841033.01,181280.76
78250.0,5365.0,0.0985,1659752.25,1841033.01,181280.76
78747.0,5376.0,0.0985,1659752.25,1841033.01,181280.76
79147.0,5380.0,0.0985,1659752.25,1841033.01,181280.76
81179.0,5565.0,0.0985,1659752.25,1841033.01,181280.76
81714.0,5572.0,0.0985,1659752.25,1841033.01,181280.76
83588.0,5696.0,0.0984,1659926.66,1841033.01,181106.3500000001
84372.0,5712.0,0.0984,1659926.7,1841033.01,181106.31000000006
85920.0,5880.0,0.0983,1659971.6,1841033.01,181061.40999999992
86560.0,5891.0,0.0983,1660144.31,1841033.01,180888.69999999995
90046.0,5941.0,0.0983,1660144.31,1841033.01,180888.69999999995
90911.0,6090.0,0.09820000000000001,1660166.38,1841033.01,180866.63000000012
95633.0,6281.0,0.09820000000000001,1660214.78,1841033.01,180818.22999999998
99450.0,6479.0,0.09820000000000001,1660214.78,1841033.01,180818.22999999998
99657.0,6481.0,0.09820000000000001,1660214.78,1841033.01,180818.22999999998
100364.0,6489.0,0.09820000000000001,1660214.78,1841033.01,180818.22999999998
100403.0,6490.0,0.09820000000000001,1660214.78,1841033.01,180818.22999999998
102963.0,6658.0,0.09820000000000001,1660329.5,1841033.01,180703.51
103893.0,6670.0,0.09820000000000001,1660329.5,1841033.01,180703.51
105225.0,6692.0,0.09820000000000001,1660329.5,1841033.01,180703.51
105811.0,6840.0,0.09820000000000001,1660329.5,1841033.01,180703.51
106092.0,6846.0,0.09820000000000001,1660329.5,1841033.01,180703.51
106777.0,6855.0,0.09820000000000001,1660329.5,1841033.01,180703.51
110296.0,7032.0,0.09820000000000001,1660329.5,1841033.01,180703.51
110492.0,7036.0,0.09820000000000001,1660329.5,1841033.01,180703.51
111149.0,7040.0,0.09820000000000001,1660329.5,1841033.01,180703.51
112292.0,7200.0,0.09820000000000001,1660329.5,1841033.01,180703.51
114614.0,7386.0,0.09789999999999999,1660869.98,1841033.01,180163.03000000003
114910.0,7390.0,0.09789999999999999,1660869.98,1841033.01,180163.03000000003
115158.0,7396.0,0.0949,1666311.84,1841033.01,174721.16999999993
115767.0,7401.0,0.0949,1666311.84,1841033.01,174721.16999999993
120870.0,7664.0,0.0949,1666311.84,1841033.01,174721.16999999993
120883.0,7667.0,0.0949,1666311.84,1841033.01,174721.16999999993
122419.0,7832.0,0.0917,1672189.64,1841033.01,168843.3700000001
124249.0,7844.0,0.0917,1672189.64,1841033.01,168843.3700000001
124529.0,7847.0,0.0917,1672189.64,1841033.01,168843.3700000001
127682.0,8082.0,0.0913,1672920.19,1841033.01,168112.82000000007
128587.0,8094.0,0.09119999999999999,1673083.75,1841033.01,167949.26
128652.0,8095.0,0.09119999999999999,1673083.75,1841033.01,167949.26
130094.0,8111.0,0.09119999999999999,1673083.75,1841033.01,167949.26
130930.0,8287.0,0.0911,1673370.46,1841033.01,167662.55000000005
131323.0,8293.0,0.0911,1673370.46,1841033.01,167662.55000000005
131537.0,8295.0,0.0911,1673370.46,1841033.01,167662.55000000005
132154.0,8310.0,0.0911,1673370.46,1841033.01,167662.55000000005
132255.0,8315.0,0.0911,1673370.46,1841033.01,167662.55000000005
135141.0,8380.0,0.0911,1673370.46,1841033.01,167662.55000000005
136067.0,8532.0,0.0911,1673370.46,1841033.01,167662.55000000005
136105.0,8536.0,0.0911,1673370.46,1841033.01,167662.55000000005
136157.0,8541.0,0.0911,1673370.46,1841033.01,167662.55000000005
136235.0,8546.0,0.0911,1673370.46,1841033.01,167662.55000000005
136268.0,8550.0,0.0911,1673370.46,1841033.01,167662.55000000005
136367.0,8555.0,0.0911,1673370.46,1841033.01,167662.55000000005
138910.0,8625.0,0.0911,1673370.46,1841033.01,167662.55000000005
140254.0,8825.0,0.08960000000000001,1676067.93,1841033.01,164965.08000000007
140403.0,8830.0,0.08960000000000001,1676067.93,1841033.01,164965.08000000007
140644.0,8835.0,0.08960000000000001,1676067.93,1841033.01,164965.08000000007
143513.0,8877.0,0.08960000000000001,1676067.93,1841033.01,164965.08000000007
144007.0,8880.0,0.08960000000000001,1676067.93,1841033.01,164965.08000000007
145491.0,9039.0,0.08800000000000001,1678939.14,1841033.01,162093.8700000001
145591.0,9043.0,0.08800000000000001,1678939.14,1841033.01,162093.8700000001
145808.0,9052.0,0.08800000000000001,1678939.14,1841033.01,162093.8700000001
147537.0,9110.0,0.08800000000000001,1678939.14,1841033.01,162093.8700000001
148513.0,9294.0,0.08800000000000001,1679101.19,1841033.01,161931.82000000007
148619.0,9295.0,0.08800000000000001,1679101.19,1841033.01,161931.82000000007
149456.0,9322.0,0.08779999999999999,1679431.0,1841033.01,161602.01
149546.0,9325.0,0.08779999999999999,1679431.0,1841033.01,161602.01
150330.0,9332.0,0.08779999999999999,1679431.0,1841033.01,161602.01
153617.0,9412.0,0.08779999999999999,1679431.0,1841033.01,161602.01
153648.0,9419.0,0.08779999999999999,1679431.0,1841033.01,161602.01
154081.0,9572.0,0.0877,1679639.86,1841033.01,161393.1499999999
154184.0,9575.0,0.0877,1679639.86,1841033.01,161393.1499999999
154365.0,9580.0,0.0877,1679639.86,1841033.01,161393.1499999999
155493.0,9597.0,0.0857,1679639.86,1837003.496,157363.63599999994
155973.0,9747.0,0.0857,1679639.86,1837003.5,157363.6399999999
157004.0,9764.0,0.0857,1679639.86,1837003.5,157363.6399999999
159485.0,9929.0,0.0857,1679639.86,1837003.5,157363.6399999999
159820.0,9935.0,0.0857,1679639.86,1837003.5,157363.6399999999
161584.0,9952.0,0.0857,1679639.86,1837003.5,157363.6399999999
162647.0,10141.0,0.0857,1679639.86,1837003.5,157363.6399999999
162905.0,10147.0,0.0857,1679639.86,1837003.5,157363.6399999999
164720.0,10169.0,0.0857,1679639.86,1837003.5,157363.6399999999
164839.0,10170.0,0.0857,1679639.86,1837003.5,157363.6399999999
166311.0,10190.0,0.0843,1679639.86,1834345.814,154705.9539999999
166876.0,10338.0,0.084,1680187.15,1834345.81,154158.66000000015
167454.0,10342.0,0.078,1680187.15,1822319.704,142132.554
169098.0,10363.0,0.078,1680187.15,1822319.7,142132.55000000005
170433.0,10539.0,0.078,1680187.15,1822319.7,142132.55000000005
170777.0,10544.0,0.078,1680187.15,1822319.7,142132.55000000005
170958.0,10547.0,0.078,1680187.15,1822319.7,142132.55000000005
175814.0,10916.0,0.0776,1680905.45,1822319.7,141414.25
176447.0,10923.0,0.0776,1680905.45,1822319.7,141414.25
179903.0,11148.0,0.0776,1680962.43,1822319.7,141357.27000000002
179949.0,11153.0,0.0776,1680962.43,1822319.7,141357.27000000002
180962.0,11160.0,0.0758,1681343.01,1819221.088,137878.07799999998
182738.0,11176.0,0.0758,1681343.01,1819221.09,137878.08000000007
182784.0,11180.0,0.0758,1681343.01,1819221.09,137878.08000000007
186046.0,11452.0,0.0758,1681343.01,1819221.09,137878.08000000007
186188.0,11453.0,0.0758,1681343.01,1819221.0811,137878.07110000006
187037.0,11461.0,0.0758,1681343.01,1819221.08,137878.07000000007
187185.0,11461.0,0.0758,1681343.01,1819221.0797,137878.06969999988
187524.0,11467.0,0.0758,1681343.01,1819221.08,137878.07000000007
187886.0,11624.0,0.0757,1681552.02,1819221.08,137669.06000000006
187900.0,11624.0,0.0757,1681552.02,1819221.0676,137669.04759999993
188835.0,11632.0,0.0756,1681637.9,1819221.07,137583.17000000016
188967.0,11637.0,0.0756,1681637.9,1819221.07,137583.17000000016
192543.0,11821.0,0.0756,1681637.9,1819221.07,137583.17000000016
197793.0,11984.0,0.0756,1681637.9,1819221.07,137583.17000000016
198031.0,11990.0,0.0756,1681637.9,1819221.07,137583.17000000016
198449.0,11997.0,0.0756,1681637.9,1819221.07,137583.17000000016
198548.0,12000.0,0.0756,1681637.9,1819221.07,137583.17000000016
199820.0,12025.0,0.0756,1681637.9,1819221.07,137583.17000000016
200600.0,12169.0,0.07540000000000001,1681970.31,1819221.07,137250.76
200676.0,12170.0,0.07540000000000001,1681970.31,1819221.07,137250.76
200706.0,12175.0,0.07540000000000001,1681970.31,1819221.07,137250.76
201160.0,12183.0,0.07540000000000001,1681970.31,1819221.07,137250.76
202253.0,12215.0,0.07540000000000001,1681970.31,1819221.07,137250.76
203691.0,12419.0,0.07540000000000001,1681998.79,1819221.07,137222.28000000003
203911.0,12420.0,0.0753,1682246.71,1819221.07,136974.3600000001
204070.0,12425.0,0.0752,1682438.55,1819221.07,136782.52000000002
204526.0,12432.0,0.0752,1682452.76,1819221.07,136768.31000000006
207853.0,12639.0,0.0752,1682452.76,1819221.07,136768.31000000006
212600.0,12815.0,0.0751,1682558.98,1819221.07,136662.09000000008
213065.0,12822.0,0.0751,1682591.49,1819221.07,136629.58000000007
213630.0,12825.0,0.0751,1682591.49,1819221.07,136629.58000000007
216030.0,12854.0,0.0751,1682591.49,1819221.07,136629.58000000007
216081.0,12859.0,0.0751,1682591.49,1819221.07,136629.58000000007
216131.0,13156.0,0.075,1682852.35,1819221.07,136368.71999999997
216724.0,13170.0,0.075,1682852.35,1819221.07,136368.71999999997
220332.0,13419.0,0.0748,1683130.74,1819221.07,136090.33000000007
220474.0,13420.0,0.0748,1683130.74,1819221.07,136090.33000000007
221642.0,13434.0,0.0748,1683130.74,1819221.07,136090.33000000007
227057.0,13623.0,0.0746,1683500.93,1819221.07,135720.14000000013
227914.0,13632.0,0.0746,1683500.93,1819221.07,135720.14000000013
228035.0,13638.0,0.0746,1683500.93,1819221.07,135720.14000000013
229540.0,13648.0,0.0746,1683500.93,1819221.07,135720.14000000013
230580.0,13662.0,0.0746,1683500.93,1819221.07,135720.14000000013
231530.0,13823.0,0.0746,1683500.93,1819221.07,135720.14000000013
234103.0,13844.0,0.0746,1683500.93,1819221.07,135720.14000000013
234149.0,13849.0,0.0746,1683500.93,1819221.07,135720.14000000013
236131.0,14012.0,0.0745,1683662.01,1819221.07,135559.06000000006
236737.0,14015.0,0.07440000000000001,1683795.47,1819221.07,135425.6000000001
237428.0,14025.0,0.07440000000000001,1683831.02,1819221.07,135390.05000000005
237514.0,14031.0,0.07440000000000001,1683831.02,1819221.07,135390.05000000005
237920.0,14038.0,0.07440000000000001,1683831.02,1819221.07,135390.05000000005
239164.0,14053.0,0.07440000000000001,1683831.02,1819221.07,135390.05000000005
240644.0,14182.0,0.07440000000000001,1683871.4,1819221.07,135349.67000000016
240958.0,14188.0,0.0743,1684012.85,1819221.07,135208.21999999997
242695.0,14205.0,0.0743,1684012.85,1819221.07,135208.21999999997
244724.0,14223.0,0.0743,1684012.85,1819221.07,135208.21999999997
245312.0,14340.0,0.0743,1684103.17,1819221.07,135117.90000000014
245628.0,14347.0,0.0742,1684161.66,1819221.07,135059.41000000015
246197.0,14355.0,0.0742,1684161.66,1819221.07,135059.41000000015
249092.0,14386.0,0.0742,1684161.66,1819221.07,135059.41000000015
249699.0,14510.0,0.0742,1684317.81,1819221.07,134903.26
250442.0,14526.0,0.0741,1684386.35,1819221.07,134834.71999999997
252941.0,14682.0,0.0741,1684386.35,1819221.07,134834.71999999997
253368.0,14689.0,0.0741,1684386.35,1819221.07,134834.71999999997
256772.0,14851.0,0.07400000000000001,1684631.81,1819221.07,134589.26
257028.0,14858.0,0.0739,1684742.76,1819221.07,134478.31000000006
258032.0,14868.0,0.0739,1684742.76,1819221.07,134478.31000000006
258290.0,14875.0,0.0739,1684742.76,1819221.07,134478.31000000006
259980.0,14914.0,0.0705,1684742.76,1812498.695,127755.93500000006
260083.0,15055.0,0.0705,1684752.27,1812498.69,127746.41999999993
260588.0,15063.0,0.0705,1684780.51,1812498.69,127718.17999999993
263232.0,15214.0,0.0705,1684780.51,1812498.69,127718.17999999993
265525.0,15239.0,0.0705,1684780.51,1812498.69,127718.17999999993
266988.0,15386.0,0.0705,1684780.51,1812498.69,127718.17999999993
267165.0,15391.0,0.0705,1684780.51,1812498.69,127718.17999999993
267878.0,15400.0,0.0705,1684780.51,1812498.69,127718.17999999993
267921.0,15405.0,0.0705,1684780.51,1812498.69,127718.17999999993
270163.0,15690.0,0.0703,1685061.66,1812498.69,127437.03000000003
270439.0,15696.0,0.0703,1685126.78,1812498.69,127371.90999999992
273748.0,15920.0,0.0702,1685316.25,1812498.69,127182.43999999994
274062.0,15926.0,0.0702,1685342.52,1812498.69,127156.16999999993
274321.0,15933.0,0.0701,1685368.92,1812498.69,127129.77000000002
275138.0,15954.0,0.0701,1685368.92,1812498.69,127129.77000000002
275161.0,15955.0,0.0701,1685368.92,1812498.69,127129.77000000002
275191.0,15960.0,0.0701,1685368.92,1812498.69,127129.77000000002
276408.0,15982.0,0.0701,1685368.92,1812498.69,127129.77000000002
278145.0,16274.0,0.0701,1685386.63,1812498.69,127112.06000000006
278192.0,16279.0,0.0701,1685386.63,1812498.69,127112.06000000006
278199.0,16280.0,0.0701,1685496.3,1812498.69,127002.3899999999
278679.0,16287.0,0.07,1685542.92,1812498.69,126955.77000000002
279817.0,16309.0,0.07,1685587.34,1812498.69,126911.34999999986
279842.0,16310.0,0.07,1685587.34,1812498.69,126911.34999999986
279860.0,16315.0,0.07,1685587.34,1812498.69,126911.34999999986
280596.0,16473.0,0.07,1685621.01,1812498.69,126877.67999999993
281337.0,16481.0,0.07,1685674.07,1812498.69,126824.61999999988
284112.0,16511.0,0.07,1685674.07,1812498.69,126824.61999999988
285047.0,16664.0,0.07,1685674.07,1812498.69,126824.61999999988
289998.0,16852.0,0.07,1685674.07,1812498.69,126824.61999999988
291198.0,16862.0,0.07,1685674.07,1812498.69,126824.61999999988
291237.0,16867.0,0.07,1685674.07,1812498.69,126824.61999999988
292146.0,16877.0,0.07,1685674.07,1812498.69,126824.61999999988
293945.0,17043.0,0.0699,1685882.08,1812498.69,126616.60999999987
294802.0,17056.0,0.0698,1685975.79,1812498.69,126522.8999999999
297726.0,17090.0,0.0697,1686154.44,1812498.69,126344.25
299221.0,17596.0,0.0697,1686154.44,1812498.69,126344.25
299240.0,17598.0,0.0697,1686154.44,1812498.6825,126344.24250000017
299242.0,17598.0,0.06860000000000001,1686154.44,1810386.448,124232.00800000015
299252.0,17604.0,0.06860000000000001,1686154.44,1810386.45,124232.01000000001
299259.0,17741.0,0.06860000000000001,1686161.84,1810386.45,124224.60999999987
300153.0,17754.0,0.06860000000000001,1686161.84,1810386.45,124224.60999999987
300574.0,17755.0,0.06860000000000001,1686161.84,1810386.45,124224.60999999987
302792.0,17911.0,0.06860000000000001,1686223.3,1810386.45,124163.1499999999
304576.0,17936.0,0.06849999999999999,1686320.6,1810386.45,124065.84999999986
305986.0,18104.0,0.06849999999999999,1686338.37,1810386.45,124048.07999999984
306059.0,18105.0,0.06849999999999999,1686338.37,1810386.45,124048.07999999984
307050.0,18129.0,0.06849999999999999,1686338.37,1810386.45,124048.07999999984
309811.0,18315.0,0.0684,1686492.8,1810386.45,123893.6499999999
309909.0,18321.0,0.0684,1686492.8,1810386.45,123893.6499999999
310506.0,18344.0,0.0684,1686551.07,1810386.45,123835.37999999989
310674.0,18345.0,0.0684,1686551.07,1810386.45,123835.37999999989
310757.0,18351.0,0.0684,1686590.04,1810386.45,123796.40999999992
311153.0,18359.0,0.0684,1686594.86,1810386.45,123791.58999999985
312862.0,18399.0,0.0683,1686660.43,1810386.45,123726.02000000002
312907.0,18404.0,0.0683,1686660.43,1810386.45,123726.02000000002
312926.0,18405.0,0.0683,1686660.43,1810386.45,123726.02000000002
315032.0,18602.0,0.0683,1686728.21,1810386.45,123658.23999999999
315176.0,18608.0,0.0683,1686728.21,1810386.45,123658.23999999999
315290.0,18612.0,0.0683,1686734.78,1810386.45,123651.66999999993
315712.0,18621.0,0.0683,1686753.08,1810386.45,123633.36999999988
319522.0,18834.0,0.0683,1686801.66,1810386.45,123584.79000000004
320257.0,18844.0,0.0683,1686823.51,1810386.45,123562.93999999994
321260.0,18861.0,0.0683,1686823.51,1810386.45,123562.93999999994
321732.0,18875.0,0.0683,1686823.51,1810386.45,123562.93999999994
323547.0,19018.0,0.06820000000000001,1686936.6,1810386.45,123449.84999999986
323695.0,19020.0,0.06820000000000001,1686979.11,1810386.45,123407.33999999985
323783.0,19026.0,0.06820000000000001,1686979.11,1810386.45,123407.33999999985
324497.0,19035.0,0.0681,1687026.62,1810386.45,123359.82999999984
326772.0,19193.0,0.0681,1687048.42,1810386.45,123338.03000000003
327092.0,19201.0,0.0681,1687049.83,1810386.45,123336.61999999988
329497.0,19357.0,0.0681,1687049.83,1810386.45,123336.61999999988
331773.0,19527.0,0.0681,1687084.18,1810386.45,123302.27000000002
331823.0,19534.0,0.0681,1687084.18,1810386.45,123302.27000000002
331853.0,19535.0,0.0681,1687084.18,1810386.45,123302.27000000002
332731.0,19547.0,0.0681,1687084.18,1810386.45,123302.27000000002
333027.0,19554.0,0.0681,1687084.18,1810386.45,123302.27000000002
333096.0,19555.0,0.0681,1687084.18,1810386.45,123302.27000000002
335773.0,19752.0,0.0681,1687137.78,1810386.45,123248.66999999993
336294.0,19762.0,0.0681,1687182.24,1810386.45,123204.20999999996
339526.0,19976.0,0.068,1687309.99,1810386.45,123076.45999999996
342303.0,20024.0,0.0679,1687457.42,1810386.45,122929.03000000003
342352.0,20025.0,0.0679,1687457.42,1810386.45,122929.03000000003
344516.0,20201.0,0.0678,1687551.98,1810386.45,122834.46999999997
345147.0,20213.0,0.0678,1687682.06,1810386.45,122704.3899999999
345313.0,20221.0,0.0678,1687682.06,1810386.45,122704.3899999999
347242.0,20241.0,0.0678,1687682.06,1810386.45,122704.3899999999
348937.0,20489.0,0.0678,1687704.74,1810386.45,122681.70999999996
350431.0,20651.0,0.0677,1687815.61,1810386.45,122570.83999999985
351348.0,20670.0,0.0677,1687904.61,1810386.45,122481.83999999985
351470.0,20678.0,0.0677,1687904.61,1810386.45,122481.83999999985
351705.0,20680.0,0.0676,1687913.92,1810386.45,122472.53000000003
352902.0,20708.0,0.0676,1687913.92,1810386.45,122472.53000000003
352941.0,20715.0,0.0676,1687913.92,1810386.45,122472.53000000003
355047.0,20896.0,0.0676,1687969.61,1810386.45,122416.83999999985
355380.0,20914.0,0.0676,1687972.0,1810386.45,122414.44999999995
356167.0,20932.0,0.0676,1687972.0,1810386.45,122414.44999999995
359289.0,21133.0,0.0676,1687972.0,1810386.45,122414.44999999995
359851.0,21151.0,0.0676,1687972.0,1810386.45,122414.44999999995
359975.0,21160.0,0.0676,1687972.0,1810386.45,122414.44999999995
360796.0,21171.0,0.0676,1687972.0,1810386.45,122414.44999999995
362944.0,21363.0,0.0676,1687990.55,1810386.45,122395.8999999999
367337.0,21570.0,0.0676,1688025.27,1810386.45,122361.17999999993
371940.0,21773.0,0.0675,1688237.07,1810386.45,122149.37999999989
371989.0,21782.0,0.0675,1688237.07,1810386.45,122149.37999999989
372605.0,21785.0,0.0675,1688237.07,1810386.45,122149.37999999989
372752.0,21795.0,0.0675,1688237.07,1810386.45,122149.37999999989
375997.0,21970.0,0.0674,1688293.88,1810386.45,122092.57000000007
376539.0,21975.0,0.0674,1688293.88,1810386.45,122092.57000000007
376755.0,21984.0,0.0674,1688293.88,1810386.45,122092.57000000007
377027.0,21985.0,0.0674,1688293.88,1810386.45,122092.57000000007
378615.0,22164.0,0.0674,1688315.04,1810386.45,122071.40999999992
378752.0,22165.0,0.0674,1688315.04,1810386.45,122071.40999999992
383601.0,22388.0,0.0674,1688401.34,1810386.45,121985.10999999987
383949.0,22397.0,0.0674,1688401.34,1810386.45,121985.10999999987
388358.0,22608.0,0.0674,1688401.34,1810386.45,121985.10999999987
388570.0,22610.0,0.0674,1688401.34,1810386.45,121985.10999999987
388759.0,22619.0,0.0674,1688401.34,1810386.45,121985.10999999987
390591.0,22653.0,0.0674,1688401.34,1810386.45,121985.10999999987
391590.0,22683.0,0.0674,1688401.34,1810386.45,121985.10999999987
391733.0,22691.0,0.0674,1688401.34,1810386.45,121985.10999999987
392099.0,22834.0,0.0674,1688401.34,1810386.45,121985.10999999987
393624.0,22866.0,0.0664,1688401.34,1808551.049,120149.70900000003
393724.0,22874.0,0.0664,1688401.34,1808551.05,120149.70999999996
393737.0,22875.0,0.0664,1688401.34,1808551.05,120149.70999999996
394812.0,23064.0,0.06620000000000001,1688828.79,1808551.05,119722.26000000001
395775.0,23076.0,0.06620000000000001,1688828.79,1808551.05,119722.26000000001
395937.0,23085.0,0.06620000000000001,1688828.79,1808551.05,119722.26000000001
399196.0,23150.0,0.06620000000000001,1688828.79,1808551.05,119722.26000000001
399764.0,23291.0,0.0661,1688961.95,1808551.05,119589.1000000001
400376.0,23301.0,0.0661,1689051.84,1808551.05,119499.20999999996
403657.0,23488.0,0.0661,1689064.18,1808551.05,119486.87000000011
403841.0,23497.0,0.066,1689138.01,1808551.05,119413.04000000004
405055.0,23521.0,0.066,1689138.01,1808551.05,119413.04000000004
405515.0,23530.0,0.066,1689138.01,1808551.05,119413.04000000004
405827.0,23542.0,0.066,1689138.01,1808551.05,119413.04000000004
406359.0,23545.0,0.066,1689138.01,1808551.05,119413.04000000004
406888.0,23555.0,0.066,1689138.01,1808551.05,119413.04000000004
407895.0,23844.0,0.066,1689138.01,1808551.05,119413.04000000004
408012.0,23845.0,0.066,1689138.01,1808551.05,119413.04000000004
408503.0,23864.0,0.066,1689138.01,1808551.05,119413.04000000004
409520.0,24029.0,0.066,1689244.97,1808551.05,119306.08000000007
409604.0,24030.0,0.066,1689244.97,1808551.05,119306.08000000007
414372.0,24353.0,0.0659,1689447.36,1808551.05,119103.68999999994
418770.0,24603.0,0.0658,1689554.04,1808551.05,118997.01000000001
419365.0,24615.0,0.0658,1689597.09,1808551.05,118953.95999999996
420913.0,24647.0,0.0658,1689620.9,1808551.05,118930.15000000014
421721.0,24659.0,0.0658,1689620.9,1808551.05,118930.15000000014
423015.0,24822.0,0.0658,1689622.18,1808551.05,118928.87000000011
423107.0,24831.0,0.0658,1689622.18,1808551.05,118928.87000000011
423512.0,24842.0,0.06570000000000001,1689671.19,1808551.05,118879.8600000001
427993.0,25052.0,0.06570000000000001,1689682.18,1808551.05,118868.87000000011
428299.0,25063.0,0.06570000000000001,1689682.18,1808551.05,118868.87000000011
429309.0,25076.0,0.06570000000000001,1689682.18,1808551.05,118868.87000000011
430926.0,25250.0,0.06570000000000001,1689709.4,1808551.05,118841.65000000014
430980.0,25259.0,0.06570000000000001,1689709.4,1808551.05,118841.65000000014
431021.0,25260.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
431180.0,25270.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
435280.0,25479.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
435301.0,25480.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
435495.0,25490.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
438298.0,25652.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
438339.0,25662.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
440209.0,25697.0,0.06570000000000001,1689720.08,1808551.05,118830.96999999997
441561.0,25848.0,0.06570000000000001,1689798.65,1808551.05,118752.40000000014
443056.0,25862.0,0.0655,1690082.66,1808551.05,118468.39000000013
444364.0,25895.0,0.0655,1690135.29,1808551.05,118415.76000000001
444675.0,25907.0,0.0655,1690135.8,1808551.05,118415.25
445541.0,25912.0,0.0655,1690141.5,1808551.05,118409.55000000005
445901.0,26071.0,0.0655,1690144.73,1808551.05,118406.32000000007
446147.0,26082.0,0.0655,1690144.87,1808551.05,118406.17999999993
446767.0,26087.0,0.0655,1690144.87,1808551.05,118406.17999999993
446796.0,26096.0,0.0655,1690144.87,1808551.05,118406.17999999993
449410.0,26165.0,0.0655,1690144.87,1808551.05,118406.17999999993
450434.0,26326.0,0.0654,1690248.24,1808551.05,118302.81000000006
450944.0,26338.0,0.0654,1690289.65,1808551.05,118261.40000000014
451554.0,26341.0,0.0654,1690309.54,1808551.05,118241.51000000001
452362.0,26363.0,0.0654,1690309.54,1808551.05,118241.51000000001
454357.0,26526.0,0.0654,1690319.95,1808551.05,118231.1000000001
454599.0,26537.0,0.0654,1690319.95,1808551.05,118231.1000000001
458301.0,26732.0,0.0654,1690340.37,1808551.05,118210.67999999993
459285.0,26745.0,0.0654,1690340.37,1808551.05,118210.67999999993
463270.0,26928.0,0.0653,1690385.18,1808551.05,118165.87000000011
463641.0,26939.0,0.0653,1690385.18,1808551.05,118165.87000000011
463768.0,26940.0,0.0653,1690385.18,1808551.05,118165.87000000011
466353.0,27102.0,0.0653,1690463.91,1808551.05,118087.14000000013
467247.0,27116.0,0.0653,1690537.36,1808551.05,118013.68999999994
467395.0,27126.0,0.0653,1690537.36,1808551.05,118013.68999999994
469927.0,27155.0,0.0653,1690537.36,1808551.05,118013.68999999994
470075.0,27271.0,0.0653,1690537.36,1808551.05,118013.68999999994
471218.0,27306.0,0.0653,1690537.36,1808551.05,118013.68999999994
471770.0,27317.0,0.0653,1690537.36,1808551.05,118013.68999999994
473498.0,27473.0,0.0652,1690689.04,1808551.05,117862.01000000001
473565.0,27485.0,0.0652,1690689.04,1808551.05,117862.01000000001
474226.0,27502.0,0.0652,1690689.04,1808551.05,117862.01000000001
476640.0,27832.0,0.0652,1690703.47,1808551.05,117847.58000000007
477076.0,27835.0,0.0652,1690703.47,1808551.05,117847.58000000007
477326.0,27845.0,0.0652,1690703.47,1808551.05,117847.58000000007
478929.0,27873.0,0.0652,1690703.47,1808551.05,117847.58000000007
478995.0,27883.0,0.0652,1690703.47,1808551.05,117847.58000000007
480511.0,28097.0,0.0651,1690805.01,1808551.05,117746.04000000004
480854.0,28109.0,0.0651,1690842.84,1808551.05,117708.20999999996
481002.0,28110.0,0.0651,1690858.1,1808551.05,117692.94999999995
483316.0,28137.0,0.065,1690951.87,1808551.05,117599.17999999993
486875.0,28313.0,0.065,1690960.94,1808551.05,117590.1100000001
487025.0,28315.0,0.065,1690982.54,1808551.05,117568.51000000001
487046.0,28325.0,0.065,1690982.54,1808551.05,117568.51000000001
488299.0,28351.0,0.065,1691052.18,1808551.05,117498.87000000011
490269.0,28559.0,0.065,1691059.03,1808551.05,117492.02000000002
490430.0,28560.0,0.065,1691059.03,1808551.05,117492.02000000002
491036.0,28593.0,0.065,1691081.45,1808551.05,117469.6000000001
491953.0,28638.0,0.065,1691081.45,1808551.05,117469.6000000001
493031.0,28671.0,0.065,1691081.45,1808551.05,117469.6000000001
494684.0,28858.0,0.065,1691081.45,1808551.05,117469.6000000001
495460.0,28881.0,0.065,1691081.45,1808551.05,117469.6000000001
498604.0,29098.0,0.0649,1691139.4,1808551.05,117411.65000000014
499256.0,29111.0,0.0649,1691212.13,1808551.05,117338.92000000016
502632.0,29162.0,0.0649,1691212.13,1808551.05,117338.92000000016
503023.0,29165.0,0.0649,1691212.13,1808551.05,117338.92000000016
503899.0,29302.0,0.0649,1691243.16,1808551.05,117307.89000000013
504402.0,29316.0,0.0649,1691243.16,1808551.05,117307.89000000013
506698.0,29473.0,0.06480000000000001,1691266.6,1808551.05,117284.44999999995
506881.0,29475.0,0.06480000000000001,1691329.69,1808551.05,117221.3600000001
506974.0,29485.0,0.06480000000000001,1691336.42,1808551.05,117214.63000000012
507891.0,29501.0,0.06480000000000001,1691336.42,1808551.05,117214.63000000012
509223.0,29714.0,0.06480000000000001,1691345.74,1808551.05,117205.31000000006
509272.0,29715.0,0.06480000000000001,1691345.74,1808551.05,117205.31000000006
509411.0,29727.0,0.06480000000000001,1691363.11,1808551.05,117187.93999999994
509833.0,29746.0,0.06480000000000001,1691386.46,1808551.05,117164.59000000008
510091.0,29757.0,0.06480000000000001,1691389.41,1808551.05,117161.64000000013
513416.0,29853.0,0.06480000000000001,1691414.84,1808551.05,117136.20999999996
513594.0,29977.0,0.06480000000000001,1691415.16,1808551.05,117135.89000000013
513654.0,29987.0,0.06480000000000001,1691415.16,1808551.05,117135.89000000013
515582.0,30024.0,0.06480000000000001,1691415.16,1808551.05,117135.89000000013
516886.0,30315.0,0.06480000000000001,1691420.29,1808551.05,117130.76000000001
517002.0,30326.0,0.0647,1691466.15,1808551.05,117084.90000000014
520127.0,30527.0,0.0647,1691466.15,1808551.05,117084.90000000014
525061.0,30755.0,0.0647,1691534.99,1808551.05,117016.06000000006
528290.0,30797.0,0.0647,1691617.06,1808551.05,116933.98999999999
528912.0,30954.0,0.0646,1691631.22,1808551.05,116919.83000000007
529395.0,30955.0,0.0646,1691631.22,1808551.05,116919.83000000007
529662.0,30966.0,0.0646,1691631.22,1808551.05,116919.83000000007
531099.0,30981.0,0.0646,1691631.22,1808551.05,116919.83000000007
533643.0,31305.0,0.0646,1691632.39,1808551.05,116918.66000000015
534073.0,31318.0,0.0646,1691649.58,1808551.05,116901.46999999997
535221.0,31335.0,0.0646,1691649.58,1808551.05,116901.46999999997
537206.0,31558.0,0.0646,1691673.61,1808551.05,116877.43999999994
538030.0,31575.0,0.0646,1691776.73,1808551.05,116774.32000000007
538608.0,31589.0,0.0645,1691817.32,1808551.05,116733.72999999998
538684.0,31590.0,0.0645,1691817.32,1808551.05,116733.72999999998
542803.0,31848.0,0.0645,1691846.54,1808551.05,116704.51000000001
542884.0,31858.0,0.0645,1691846.54,1808551.05,116704.51000000001
547425.0,32074.0,0.0645,1691905.14,1808551.05,116645.91000000015
550188.0,32126.0,0.0645,1691987.07,1808551.05,116563.97999999998
550260.0,32135.0,0.0645,1691987.07,1808551.05,116563.97999999998
551754.0,32288.0,0.0644,1691990.57,1808551.05,116560.47999999998
553089.0,32324.0,0.0644,1691990.57,1808551.05,116560.47999999998
553479.0,32345.0,0.0644,1691990.57,1808551.05,116560.47999999998
553750.0,32350.0,0.0644,1691990.57,1808551.05,116560.47999999998
553788.0,32359.0,0.0644,1691990.57,1808551.05,116560.47999999998
554941.0,32552.0,0.0644,1692023.76,1808551.05,116527.29000000004
556054.0,32587.0,0.0644,1692057.09,1808551.05,116493.95999999996
558413.0,32785.0,0.0644,1692075.33,1808551.05,116475.71999999997
559721.0,32809.0,0.0643,1692191.34,1808551.05,116359.70999999996
559871.0,32811.0,0.0643,1692191.34,1808551.05,116359.70999999996
562882.0,33016.0,0.0643,1692191.34,1808551.05,116359.70999999996
563086.0,33027.0,0.0643,1692191.34,1808551.05,116359.70999999996
563639.0,33040.0,0.0643,1692191.34,1808551.05,116359.70999999996
564365.0,33052.0,0.0643,1692191.34,1808551.05,116359.70999999996
566111.0,33235.0,0.0643,1692226.39,1808551.05,116324.66000000015
567515.0,33270.0,0.0643,1692226.39,1808551.05,116324.66000000015
567703.0,33280.0,0.0643,1692226.39,1808551.05,116324.66000000015
568844.0,33293.0,0.0643,1692226.39,1808551.05,116324.66000000015
570190.0,33447.0,0.0643,1692290.21,1808551.05,116260.84000000008
570256.0,33457.0,0.0643,1692290.21,1808551.05,116260.84000000008
571139.0,33503.0,0.0643,1692290.21,1808551.05,116260.84000000008
571183.0,33512.0,0.0643,1692290.21,1808551.05,116260.84000000008
571317.0,33523.0,0.0643,1692290.21,1808551.05,116260.84000000008
571619.0,33535.0,0.0643,1692290.21,1808551.05,116260.84000000008
572296.0,33568.0,0.0643,1692290.21,1808551.05,116260.84000000008
572495.0,33740.0,0.06420000000000001,1692395.83,1808551.05,116155.21999999997
573406.0,33776.0,0.06420000000000001,1692498.21,1808551.05,116052.84000000008
575820.0,34199.0,0.06420000000000001,1692509.93,1808551.05,116041.12000000011
575841.0,34200.0,0.06420000000000001,1692509.93,1808551.05,116041.12000000011
575899.0,34213.0,0.06420000000000001,1692509.93,1808551.05,116041.12000000011
576163.0,34215.0,0.06420000000000001,1692514.58,1808551.05,116036.46999999997
577143.0,34233.0,0.06420000000000001,1692521.9,1808551.05,116029.15000000014
577239.0,34244.0,0.06420000000000001,1692521.9,1808551.05,116029.15000000014
577263.0,34245.0,0.06420000000000001,1692521.9,1808551.05,116029.15000000014
577947.0,34258.0,0.06420000000000001,1692521.9,1808551.05,116029.15000000014
578142.0,34269.0,0.06420000000000001,1692521.9,1808551.05,116029.15000000014
580310.0,34478.0,0.0641,1692534.53,1808551.05,116016.52000000002
580580.0,34480.0,0.0641,1692560.12,1808551.05,115990.92999999993
583709.0,34554.0,0.0641,1692560.12,1808551.05,115990.92999999993
583772.0,34555.0,0.0641,1692560.12,1808551.05,115990.92999999993
585093.0,34742.0,0.0641,1692574.36,1808551.05,115976.68999999994
585749.0,34745.0,0.0641,1692659.37,1808551.05,115891.67999999993
588674.0,35078.0,0.0641,1692699.48,1808551.05,115851.57000000007
588747.0,35090.0,0.0641,1692699.48,1808551.05,115851.57000000007
591145.0,35121.0,0.064,1692765.94,1808551.05,115785.1100000001
591235.0,35131.0,0.064,1692765.94,1808551.05,115785.1100000001
592422.0,35293.0,0.064,1692793.37,1808551.05,115757.67999999993
594334.0,35310.0,0.064,1692826.17,1808551.05,115724.88000000012
597614.0,35645.0,0.064,1692890.43,1808551.05,115660.62000000011
597651.0,35656.0,0.064,1692890.43,1808551.05,115660.62000000011
598660.0,35683.0,0.064,1692890.43,1808551.05,115660.62000000011
599836.0,35880.0,0.0639,1692942.14,1808551.05,115608.91000000015
600176.0,35892.0,0.0639,1692947.91,1808551.05,115603.14000000013
600643.0,35904.0,0.0639,1692963.3,1808551.05,115587.75
600908.0,35905.0,0.0639,1692975.09,1808551.05,115575.95999999996
601879.0,35918.0,0.0639,1692997.04,1808551.05,115554.01000000001
605156.0,36144.0,0.0639,1693042.52,1808551.05,115508.53000000003
605295.0,36145.0,0.0639,1693042.52,1808551.05,115508.53000000003
605897.0,36160.0,0.0639,1693059.91,1808551.05,115491.14000000013
605993.0,36170.0,0.0639,1693059.91,1808551.05,115491.14000000013
607178.0,36197.0,0.0639,1693059.91,1808551.05,115491.14000000013
609216.0,36420.0,0.0639,1693069.24,1808551.05,115481.81000000006
610041.0,36434.0,0.0639,1693069.24,1808551.05,115481.81000000006
610091.0,36435.0,0.0639,1693069.24,1808551.05,115481.81000000006
612264.0,36475.0,0.0639,1693069.24,1808551.05,115481.81000000006
614758.0,36691.0,0.0639,1693069.24,1808551.05,115481.81000000006
616928.0,36720.0,0.0639,1693069.24,1808551.05,115481.81000000006
619131.0,36904.0,0.0638,1693199.91,1808551.05,115351.14000000013
619920.0,36909.0,0.0638,1693199.91,1808551.05,115351.14000000013
620029.0,36920.0,0.0638,1693199.91,1808551.05,115351.14000000013
620624.0,36937.0,0.0638,1693199.91,1808551.05,115351.14000000013
621380.0,36952.0,0.0638,1693199.91,1808551.05,115351.14000000013
622131.0,36955.0,0.0638,1693199.91,1808551.05,115351.14000000013
622251.0,36967.0,0.0638,1693199.91,1808551.05,115351.14000000013
623020.0,36970.0,0.0638,1693199.91,1808551.05,115351.14000000013
623172.0,36981.0,0.0638,1693199.91,1808551.05,115351.14000000013
623448.0,37118.0,0.0638,1693199.91,1808551.05,115351.14000000013
623830.0,37120.0,0.0638,1693199.91,1808551.05,115351.14000000013
626592.0,37197.0,0.0638,1693199.91,1808551.05,115351.14000000013
626739.0,37208.0,0.0638,1693199.91,1808551.05,115351.14000000013
627504.0,37358.0,0.0638,1693233.74,1808551.05,115317.31000000006
627797.0,37372.0,0.0637,1693372.19,1808551.05,115178.8600000001
628593.0,37375.0,0.0637,1693412.64,1808551.05,115138.41000000015
628654.0,37387.0,0.0637,1693412.64,1808551.05,115138.41000000015
629814.0,37406.0,0.0637,1693412.64,1808551.05,115138.41000000015
629889.0,37418.0,0.0637,1693412.64,1808551.05,115138.41000000015
630339.0,37434.0,0.0637,1693412.64,1808551.05,115138.41000000015
631814.0,37593.0,0.0636,1693440.69,1808551.05,115110.3600000001
632307.0,37608.0,0.0636,1693489.44,1808551.05,115061.6100000001
635278.0,37697.0,0.0636,1693511.64,1808551.05,115039.41000000015
636429.0,37866.0,0.0636,1693533.11,1808551.05,115017.93999999994
640021.0,38089.0,0.0636,1693533.11,1808551.05,115017.93999999994
644261.0,38272.0,0.0636,1693578.9,1808551.05,114972.15000000014
644332.0,38286.0,0.0636,1693578.9,1808551.05,114972.15000000014
645280.0,38290.0,0.0636,1693578.9,1808551.05,114972.15000000014
647166.0,38469.0,0.0636,1693578.9,1808551.05,114972.15000000014
647217.0,38470.0,0.0636,1693578.9,1808551.05,114972.15000000014
647809.0,38486.0,0.0636,1693578.9,1808551.05,114972.15000000014
648345.0,38500.0,0.0636,1693578.9,1808551.05,114972.15000000014
650630.0,38706.0,0.0635,1693707.1,1808551.05,114843.94999999995
650715.0,38719.0,0.0635,1693707.1,1808551.05,114843.94999999995
651136.0,38733.0,0.0635,1693736.77,1808551.05,114814.28000000003
652136.0,38752.0,0.0635,1693736.77,1808551.05,114814.28000000003
652643.0,38778.0,0.0635,1693736.77,1808551.05,114814.28000000003
652694.0,38781.0,0.0635,1693736.77,1808551.05,114814.28000000003
653746.0,38797.0,0.0635,1693736.77,1808551.05,114814.28000000003
653908.0,38811.0,0.0635,1693736.77,1808551.05,114814.28000000003
654486.0,38954.0,0.0635,1693761.49,1808551.05,114789.56000000006
654687.0,38955.0,0.0635,1693767.36,1808551.05,114783.68999999994
656037.0,38985.0,0.0635,1693769.2,1808551.05,114781.8500000001
657330.0,39155.0,0.0635,1693775.61,1808551.05,114775.43999999994
658708.0,39222.0,0.0634,1693860.86,1808551.05,114690.18999999994
658777.0,39236.0,0.0634,1693860.86,1808551.05,114690.18999999994
659905.0,39285.0,0.0634,1693872.22,1808551.05,114678.83000000007
660688.0,39301.0,0.0634,1693872.22,1808551.05,114678.83000000007
660858.0,39312.0,0.0634,1693872.22,1808551.05,114678.83000000007
661480.0,39486.0,0.0634,1693886.04,1808551.05,114665.01000000001
661953.0,39503.0,0.0634,1693916.02,1808551.05,114635.03000000003
662051.0,39518.0,0.0634,1693916.02,1808551.05,114635.03000000003
662749.0,39575.0,0.0634,1693916.02,1808551.05,114635.03000000003
662789.0,39587.0,0.0634,1693916.02,1808551.05,114635.03000000003
663219.0,39603.0,0.0634,1693916.02,1808551.05,114635.03000000003
663689.0,39618.0,0.0634,1693916.02,1808551.05,114635.03000000003
664565.0,39847.0,0.0634,1693921.99,1808551.05,114629.06000000006
666069.0,39878.0,0.0634,1693929.09,1808551.05,114621.95999999996
669050.0,40123.0,0.0634,1693929.09,1808551.05,114621.95999999996
670230.0,40143.0,0.0634,1693929.09,1808551.05,114621.95999999996
672802.0,40212.0,0.0634,1693929.09,1808551.05,114621.95999999996
673111.0,40502.0,0.0633,1694003.15,1808551.05,114547.90000000014
673364.0,40515.0,0.0622,1694003.15,1806318.542,112315.39199999999
677907.0,40759.0,0.0621,1694066.39,1806318.54,112252.15000000014
678058.0,40773.0,0.0621,1694066.39,1806318.54,112252.15000000014
679105.0,40804.0,0.0621,1694071.87,1806318.54,112246.66999999993
679133.0,40805.0,0.0621,1694071.87,1806318.54,112246.66999999993
681309.0,40995.0,0.0621,1694121.0,1806318.54,112197.54000000004
683264.0,41045.0,0.0621,1694126.15,1806318.54,112192.39000000013
685061.0,41392.0,0.0621,1694127.44,1806318.54,112191.1000000001
685364.0,41395.0,0.0621,1694127.44,1806318.54,112191.1000000001
685604.0,41409.0,0.0621,1694127.44,1806318.54,112191.1000000001
685844.0,41411.0,0.0621,1694127.44,1806318.54,112191.1000000001
687578.0,41659.0,0.0621,1694138.18,1806318.54,112180.3600000001
687671.0,41660.0,0.0621,1694138.18,1806318.54,112180.3600000001
690042.0,41753.0,0.0621,1694150.7,1806318.54,112167.84000000008
690902.0,41956.0,0.0621,1694210.44,1806318.54,112108.1000000001
691047.0,41970.0,0.0621,1694210.44,1806318.54,112108.1000000001
691508.0,41988.0,0.062000000000000006,1694268.03,1806318.54,112050.51000000001
695279.0,42095.0,0.062000000000000006,1694282.84,1806318.54,112035.69999999995
695852.0,42110.0,0.062000000000000006,1694282.84,1806318.54,112035.69999999995
696147.0,42262.0,0.062000000000000006,1694310.04,1806318.54,112008.5
696201.0,42276.0,0.062000000000000006,1694310.04,1806318.54,112008.5
696822.0,42291.0,0.062000000000000006,1694347.54,1806318.54,111971.0
699139.0,42356.0,0.062000000000000006,1694347.54,1806318.54,111971.0
699950.0,42521.0,0.062000000000000006,1694362.5,1806318.54,111956.04000000004
700028.0,42535.0,0.062000000000000006,1694362.5,1806318.54,111956.04000000004
701208.0,42566.0,0.062000000000000006,1694362.5,1806318.54,111956.04000000004
704178.0,42769.0,0.061900000000000004,1694424.77,1806318.54,111893.77000000002
704299.0,42770.0,0.061900000000000004,1694431.52,1806318.54,111887.02000000002
705739.0,42830.0,0.061900000000000004,1694431.52,1806318.54,111887.02000000002
706486.0,42848.0,0.061900000000000004,1694431.52,1806318.54,111887.02000000002
707214.0,43060.0,0.061900000000000004,1694465.38,1806318.54,111853.16000000015
707504.0,43076.0,0.061900000000000004,1694478.61,1806318.54,111839.92999999993
711502.0,43464.0,0.061900000000000004,1694501.39,1806318.54,111817.15000000014
711601.0,43465.0,0.061900000000000004,1694516.14,1806318.54,111802.40000000014
711972.0,43480.0,0.061900000000000004,1694531.48,1806318.54,111787.06000000006
713059.0,43499.0,0.061900000000000004,1694545.12,1806318.54,111773.41999999993
713279.0,43500.0,0.061900000000000004,1694545.12,1806318.54,111773.41999999993
714534.0,43532.0,0.061900000000000004,1694562.65,1806318.54,111755.89000000013
714622.0,43545.0,0.061900000000000004,1694562.65,1806318.54,111755.89000000013
716632.0,43747.0,0.061900000000000004,1694568.9,1806318.54,111749.64000000013
716867.0,43763.0,0.061900000000000004,1694568.9,1806318.54,111749.64000000013
716953.0,43765.0,0.061900000000000004,1694568.9,1806318.54,111749.64000000013
717030.0,43779.0,0.061900000000000004,1694568.9,1806318.54,111749.64000000013
717125.0,43780.0,0.061900000000000004,1694568.9,1806318.54,111749.64000000013
719976.0,44059.0,0.0618,1694603.93,1806318.54,111714.6100000001
720074.0,44060.0,0.0618,1694603.93,1806318.54,111714.6100000001
721596.0,44124.0,0.0618,1694603.93,1806318.54,111714.6100000001
723277.0,44329.0,0.0618,1694603.93,1806318.54,111714.6100000001
723428.0,44330.0,0.0618,1694603.93,1806318.54,111714.6100000001
723827.0,44345.0,0.0618,1694603.93,1806318.54,111714.6100000001
725007.0,44378.0,0.0618,1694603.93,1806318.54,111714.6100000001
726652.0,44581.0,0.0618,1694650.56,1806318.54,111667.97999999998
726791.0,44597.0,0.0618,1694650.56,1806318.54,111667.97999999998
728957.0,44647.0,0.0618,1694691.31,1806318.54,111627.22999999998
730870.0,44878.0,0.0618,1694695.36,1806318.54,111623.17999999993
730998.0,44880.0,0.0618,1694695.36,1806318.54,111623.17999999993
731820.0,44912.0,0.0618,1694724.09,1806318.54,111594.44999999995
732420.0,44928.0,0.0618,1694732.83,1806318.54,111585.70999999996
735227.0,45266.0,0.0618,1694737.55,1806318.54,111580.98999999999
737550.0,45551.0,0.0618,1694770.51,1806318.54,111548.03000000003
737912.0,45568.0,0.0618,1694773.41,1806318.54,111545.13000000012
738152.0,45570.0,0.0618,1694775.17,1806318.54,111543.37000000011
738280.0,45584.0,0.0618,1694775.17,1806318.54,111543.37000000011
738918.0,45601.0,0.0617,1694782.24,1806318.54,111536.30000000005
742424.0,45907.0,0.0617,1694782.24,1806318.54,111536.30000000005
742457.0,45922.0,0.0617,1694782.24,1806318.54,111536.30000000005
742521.0,45938.0,0.0617,1694782.24,1806318.54,111536.30000000005
743970.0,45974.0,0.0617,1694782.24,1806318.54,111536.30000000005
744010.0,45975.0,0.0617,1694782.24,1806318.54,111536.30000000005
744046.0,45989.0,0.0617,1694782.24,1806318.54,111536.30000000005
744082.0,45990.0,0.0617,1694782.24,1806318.54,111536.30000000005
745939.0,46041.0,0.0617,1694782.24,1806318.54,111536.30000000005
747536.0,46271.0,0.0617,1694840.69,1806318.54,111477.8500000001
747843.0,46288.0,0.0617,1694881.4,1806318.54,111437.14000000013
748835.0,46291.0,0.0617,1694885.2,1806318.54,111433.34000000008
752424.0,46540.0,0.0617,1694885.2,1806318.54,111433.34000000008
756613.0,46614.0,0.0617,1694885.2,1806318.54,111433.34000000008
756718.0,46615.0,0.0617,1694885.2,1806318.54,111433.34000000008
756745.0,46628.0,0.0617,1694885.2,1806318.54,111433.34000000008
757550.0,46646.0,0.0617,1694885.2,1806318.54,111433.34000000008
757727.0,46813.0,0.0617,1694946.05,1806318.54,111372.48999999999
759806.0,46866.0,0.0616,1694999.5,1806318.54,111319.04000000004
759913.0,46881.0,0.0616,1694999.5,1806318.54,111319.04000000004
762240.0,47069.0,0.0616,1695002.39,1806318.54,111316.15000000014
762362.0,47071.0,0.0616,1695005.76,1806318.54,111312.78000000003
764950.0,47134.0,0.0616,1695032.93,1806318.54,111285.6100000001
765023.0,47135.0,0.0616,1695032.93,1806318.54,111285.6100000001
766117.0,47329.0,0.0616,1695036.44,1806318.54,111282.1000000001
766323.0,47330.0,0.0616,1695058.2,1806318.54,111260.34000000008
766357.0,47344.0,0.0616,1695058.2,1806318.54,111260.34000000008
766398.0,47345.0,0.0616,1695058.2,1806318.54,111260.34000000008
767029.0,47360.0,0.0616,1695065.07,1806318.54,111253.46999999997
767707.0,47377.0,0.0616,1695065.07,1806318.54,111253.46999999997
769646.0,47591.0,0.0616,1695076.02,1806318.54,111242.52000000002
770065.0,47607.0,0.0616,1695108.31,1806318.54,111210.22999999998
770758.0,47624.0,0.0616,1695126.22,1806318.54,111192.32000000007
772290.0,47657.0,0.0616,1695126.22,1806318.54,111192.32000000007
773417.0,47842.0,0.0616,1695134.22,1806318.54,111184.32000000007
774123.0,47876.0,0.061500000000000006,1695172.65,1806318.54,111145.89000000013
777939.0,48131.0,0.061500000000000006,1695194.75,1806318.54,111123.79000000004
778160.0,48146.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
778754.0,48163.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
778857.0,48165.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
780222.0,48183.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
781916.0,48367.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
782588.0,48389.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
782641.0,48390.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
782758.0,48417.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
782843.0,48431.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
785405.0,48711.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
785633.0,48728.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
785886.0,48744.0,0.061500000000000006,1695212.75,1806318.54,111105.79000000004
786646.0,48920.0,0.061500000000000006,1695286.56,1806318.54,111031.97999999998
786842.0,48935.0,0.061500000000000006,1695287.43,1806318.54,111031.1100000001
787124.0,48952.0,0.061500000000000006,1695302.84,1806318.54,111015.69999999995
790937.0,49307.0,0.061399999999999996,1695324.59,1806318.54,110993.94999999995
792409.0,49343.0,0.061399999999999996,1695368.44,1806318.54,110950.1000000001
795387.0,49605.0,0.061399999999999996,1695399.04,1806318.54,110919.5
799106.0,49873.0,0.061399999999999996,1695417.95,1806318.54,110900.59000000008
800999.0,49940.0,0.061399999999999996,1695444.23,1806318.54,110874.31000000006
801974.0,49958.0,0.061399999999999996,1695453.91,1806318.54,110864.63000000012
804621.0,50030.0,0.061399999999999996,1695460.08,1806318.54,110858.45999999996
804777.0,50044.0,0.061399999999999996,1695460.08,1806318.54,110858.45999999996
804816.0,50215.0,0.061399999999999996,1695470.95,1806318.54,110847.59000000008
805468.0,50236.0,0.061399999999999996,1695489.74,1806318.54,110828.80000000005
809067.0,50387.0,0.061399999999999996,1695489.74,1806318.54,110828.80000000005
809252.0,50565.0,0.061399999999999996,1695492.83,1806318.54,110825.70999999996
812417.0,50672.0,0.0613,1695530.4,1806318.54,110788.14000000013
812432.0,50686.0,0.0613,1695530.4,1806318.54,110788.14000000013
812715.0,50702.0,0.0613,1695530.4,1806318.54,110788.14000000013
812986.0,50859.0,0.0613,1695530.4,1806318.54,110788.14000000013
814434.0,50895.0,0.0613,1695530.4,1806318.54,110788.14000000013
816090.0,51091.0,0.0613,1695530.47,1806318.54,110788.07000000007
817836.0,51113.0,0.0613,1695530.47,1806318.54,110788.07000000007
819752.0,51343.0,0.0613,1695600.58,1806318.54,110717.95999999996
820296.0,51345.0,0.0613,1695600.86,1806318.54,110717.67999999993
821862.0,51383.0,0.0613,1695600.86,1806318.54,110717.67999999993
821896.0,51398.0,0.0613,1695600.86,1806318.54,110717.67999999993
824045.0,51642.0,0.0613,1695606.67,1806318.54,110711.87000000011
824306.0,51659.0,0.0613,1695608.3,1806318.54,110710.23999999999
824319.0,51660.0,0.0613,1695608.3,1806318.54,110710.23999999999
828767.0,52007.0,0.0613,1695666.12,1806318.54,110652.41999999993
832760.0,52351.0,0.0613,1695675.86,1806318.54,110642.67999999993
832845.0,52372.0,0.0613,1695675.86,1806318.54,110642.67999999993
833866.0,52398.0,0.061200000000000004,1695736.72,1806318.54,110581.82000000007
833970.0,52400.0,0.061200000000000004,1695736.72,1806318.54,110581.82000000007
836726.0,52502.0,0.061200000000000004,1695746.63,1806318.54,110571.91000000015
836867.0,52794.0,0.061200000000000004,1695758.98,1806318.54,110559.56000000006
837001.0,52795.0,0.061200000000000004,1695758.98,1806318.54,110559.56000000006
840884.0,53091.0,0.061200000000000004,1695758.98,1806318.54,110559.56000000006
841547.0,53110.0,0.061200000000000004,1695758.98,1806318.54,110559.56000000006
844917.0,53420.0,0.061200000000000004,1695815.23,1806318.54,110503.31000000006
848875.0,53517.0,0.061200000000000004,1695860.33,1806318.54,110458.20999999996
850107.0,53844.0,0.0611,1695875.53,1806318.54,110443.01000000001
851844.0,53883.0,0.0611,1695905.4,1806318.54,110413.14000000013
854598.0,54088.0,0.0611,1695936.84,1806318.54,110381.69999999995
854774.0,54106.0,0.0611,1695938.28,1806318.54,110380.26000000001
856772.0,54147.0,0.0611,1695938.28,1806318.54,110380.26000000001
857318.0,54354.0,0.0611,1695948.45,1806318.54,110370.09000000008
858014.0,54356.0,0.0611,1695958.05,1806318.54,110360.48999999999
858429.0,54376.0,0.0611,1695958.05,1806318.54,110360.48999999999
859065.0,54395.0,0.0611,1695958.05,1806318.54,110360.48999999999
859222.0,54412.0,0.0611,1695958.05,1806318.54,110360.48999999999
862324.0,54618.0,0.0611,1695996.33,1806318.54,110322.20999999996
862725.0,54638.0,0.0611,1696004.28,1806318.54,110314.26000000001
866248.0,54915.0,0.0611,1696032.11,1806318.54,110286.42999999993
866516.0,54933.0,0.061,1696049.3,1806318.54,110269.23999999999
866807.0,54935.0,0.061,1696049.3,1806318.54,110269.23999999999
867175.0,54953.0,0.061,1696049.3,1806318.54,110269.23999999999
867886.0,54971.0,0.061,1696049.3,1806318.54,110269.23999999999
869939.0,55247.0,0.061,1696052.97,1806318.54,110265.57000000007
870031.0,55265.0,0.061,1696052.97,1806318.54,110265.57000000007
871012.0,55467.0,0.061,1696055.43,1806318.54,110263.1100000001
871185.0,55485.0,0.061,1696055.43,1806318.54,110263.1100000001
871656.0,55504.0,0.061,1696082.24,1806318.54,110236.30000000005
871772.0,55505.0,0.061,1696082.24,1806318.54,110236.30000000005
872092.0,55522.0,0.061,1696082.24,1806318.54,110236.30000000005
873284.0,55543.0,0.061,1696082.24,1806318.54,110236.30000000005
874213.0,55580.0,0.061,1696082.24,1806318.54,110236.30000000005
874356.0,55596.0,0.061,1696082.24,1806318.54,110236.30000000005
875675.0,55634.0,0.061,1696082.24,1806318.54,110236.30000000005
875764.0,55635.0,0.061,1696082.24,1806318.54,110236.30000000005
875798.0,55650.0,0.061,1696082.24,1806318.54,110236.30000000005
877233.0,55871.0,0.061,1696115.68,1806318.54,110202.8600000001
877866.0,55892.0,0.061,1696145.67,1806318.54,110172.87000000011
879067.0,55932.0,0.061,1696145.67,1806318.54,110172.87000000011
879221.0,55949.0,0.061,1696145.67,1806318.54,110172.87000000011
880139.0,55968.0,0.061,1696145.67,1806318.54,110172.87000000011
881484.0,56158.0,0.061,1696145.67,1806318.54,110172.87000000011
881830.0,56176.0,0.061,1696145.67,1806318.54,110172.87000000011
883475.0,56216.0,0.061,1696145.67,1806318.54,110172.87000000011
884839.0,56470.0,0.061,1696166.38,1806318.54,110152.16000000015
889405.0,56786.0,0.061,1696221.37,1806318.54,110097.16999999993
890708.0,56824.0,0.0609,1696237.29,1806318.54,110081.25
890863.0,56825.0,0.0609,1696237.29,1806318.54,110081.25
893713.0,56935.0,0.0609,1696237.29,1806318.54,110081.25
894300.0,57104.0,0.0609,1696237.29,1806318.54,110081.25
894675.0,57105.0,0.0609,1696237.29,1806318.54,110081.25
895658.0,57127.0,0.0609,1696237.29,1806318.54,110081.25
895943.0,57143.0,0.0609,1696237.29,1806318.54,110081.25
897176.0,57341.0,0.0609,1696237.29,1806318.54,110081.25
897330.0,57357.0,0.0609,1696237.29,1806318.54,110081.25
899787.0,57414.0,0.0609,1696237.29,1806318.54,110081.25
900847.0,57615.0,0.0609,1696324.67,1806318.54,109993.87000000011
901929.0,57637.0,0.0609,1696351.36,1806318.54,109967.17999999993
905359.0,57952.0,0.0609,1696360.34,1806318.54,109958.19999999995
906023.0,57955.0,0.0609,1696365.42,1806318.54,109953.12000000011
906049.0,57971.0,0.0609,1696365.42,1806318.54,109953.12000000011
906736.0,57991.0,0.0609,1696365.42,1806318.54,109953.12000000011
908141.0,58036.0,0.0609,1696365.42,1806318.54,109953.12000000011
909810.0,58262.0,0.0609,1696365.42,1806318.54,109953.12000000011
910151.0,58265.0,0.0609,1696365.42,1806318.54,109953.12000000011
910191.0,58282.0,0.0609,1696365.42,1806318.54,109953.12000000011
910516.0,58285.0,0.0609,1696365.42,1806318.54,109953.12000000011
910565.0,58302.0,0.0609,1696365.42,1806318.54,109953.12000000011
911080.0,58305.0,0.0609,1696365.42,1806318.54,109953.12000000011
911654.0,58322.0,0.0609,1696365.42,1806318.54,109953.12000000011
911818.0,58337.0,0.0609,1696365.42,1806318.54,109953.12000000011
914246.0,58559.0,0.0608,1696432.5,1806318.54,109886.04000000004
914327.0,58574.0,0.0608,1696432.5,1806318.54,109886.04000000004
914454.0,58575.0,0.0608,1696463.03,1806318.54,109855.51000000001
914652.0,58590.0,0.0608,1696465.58,1806318.54,109852.95999999996
916563.0,58626.0,0.0608,1696473.33,1806318.54,109845.20999999996
917199.0,58643.0,0.0608,1696473.33,1806318.54,109845.20999999996
917378.0,58657.0,0.0608,1696473.33,1806318.54,109845.20999999996
917970.0,58942.0,0.0608,1696473.33,1806318.54,109845.20999999996
918002.0,58958.0,0.0608,1696473.33,1806318.54,109845.20999999996
918004.0,59313.0,0.0608,1696494.31,1806318.54,109824.22999999998
918149.0,59315.0,0.0608,1696498.37,1806318.54,109820.16999999993
918470.0,59331.0,0.0608,1696509.54,1806318.54,109809.0
918951.0,59348.0,0.0608,1696528.73,1806318.54,109789.81000000006
919664.0,59379.0,0.0608,1696541.63,1806318.54,109776.91000000015
921820.0,59607.0,0.0608,1696547.63,1806318.54,109770.91000000015
922531.0,59625.0,0.0608,1696547.63,1806318.54,109770.91000000015
922852.0,59641.0,0.0608,1696547.63,1806318.54,109770.91000000015
927753.0,59971.0,0.0608,1696558.53,1806318.54,109760.01000000001
927970.0,59987.0,0.0608,1696583.09,1806318.54,109735.44999999995
929299.0,60053.0,0.060700000000000004,1696590.45,1806318.54,109728.09000000008
932237.0,60314.0,0.060700000000000004,1696590.78,1806318.54,109727.76000000001
932394.0,60331.0,0.060700000000000004,1696590.78,1806318.54,109727.76000000001
936995.0,60643.0,0.060700000000000004,1696590.78,1806318.54,109727.76000000001
937207.0,60661.0,0.060700000000000004,1696590.78,1806318.54,109727.76000000001
937455.0,60676.0,0.060700000000000004,1696590.78,1806318.54,109727.76000000001
940319.0,60933.0,0.060700000000000004,1696636.64,1806318.54,109681.90000000014
940355.0,60948.0,0.060700000000000004,1696636.64,1806318.54,109681.90000000014
940538.0,60950.0,0.060700000000000004,1696682.16,1806318.54,109636.38000000012
940986.0,60965.0,0.060700000000000004,1696692.45,1806318.54,109626.09000000008
944590.0,61243.0,0.060700000000000004,1696708.77,1806318.54,109609.77000000002
944971.0,61260.0,0.060599999999999994,1696767.56,1806318.54,109550.97999999998
946176.0,61297.0,0.060599999999999994,1696776.92,1806318.54,109541.62000000011
946245.0,61311.0,0.060599999999999994,1696776.92,1806318.54,109541.62000000011
947746.0,61537.0,0.060599999999999994,1696781.74,1806318.54,109536.80000000005
947847.0,61555.0,0.060599999999999994,1696781.74,1806318.54,109536.80000000005
948637.0,61595.0,0.060599999999999994,1696830.31,1806318.54,109488.22999999998
950455.0,61659.0,0.060599999999999994,1696852.86,1806318.54,109465.67999999993
950608.0,61676.0,0.060599999999999994,1696852.86,1806318.54,109465.67999999993
951721.0,61920.0,0.060599999999999994,1696862.24,1806318.54,109456.30000000005
952155.0,61940.0,0.060599999999999994,1696880.6,1806318.54,109437.93999999994
955022.0,62063.0,0.060599999999999994,1696897.73,1806318.54,109420.81000000006
956640.0,62125.0,0.060599999999999994,1696897.73,1806318.54,109420.81000000006
956820.0,62322.0,0.060599999999999994,1696897.73,1806318.54,109420.81000000006
958618.0,62369.0,0.060599999999999994,1696897.73,1806318.54,109420.81000000006
960229.0,62449.0,0.060599999999999994,1696897.73,1806318.54,109420.81000000006
961253.0,62753.0,0.0605,1696958.58,1806318.54,109359.95999999996
961312.0,62772.0,0.0605,1696958.58,1806318.54,109359.95999999996
961701.0,62792.0,0.0605,1696958.58,1806318.54,109359.95999999996
963189.0,62856.0,0.0605,1696958.58,1806318.54,109359.95999999996
964658.0,63082.0,0.0605,1696962.64,1806318.54,109355.90000000014
965428.0,63105.0,0.0605,1696984.11,1806318.54,109334.42999999993
966034.0,63125.0,0.0605,1696995.66,1806318.54,109322.88000000012
966588.0,63147.0,0.0605,1696998.15,1806318.54,109320.39000000013
967684.0,63189.0,0.0605,1696998.15,1806318.54,109320.39000000013
967761.0,63190.0,0.0605,1696998.15,1806318.54,109320.39000000013
969078.0,63439.0,0.0605,1697018.83,1806318.54,109299.70999999996
969166.0,63440.0,0.0605,1697018.83,1806318.54,109299.70999999996
970607.0,63502.0,0.0605,1697030.9,1806318.54,109287.64000000013
973145.0,63771.0,0.0605,1697031.81,1806318.54,109286.72999999998
973458.0,63792.0,0.0605,1697037.53,1806318.54,109281.01000000001
974540.0,63814.0,0.0605,1697043.25,1806318.54,109275.29000000004
974927.0,63815.0,0.0605,1697043.25,1806318.54,109275.29000000004
977176.0,63878.0,0.0605,1697043.25,1806318.54,109275.29000000004
978124.0,64104.0,0.0605,1697043.25,1806318.54,109275.29000000004
978237.0,64105.0,0.0605,1697043.25,1806318.54,109275.29000000004
978374.0,64125.0,0.0605,1697043.25,1806318.54,109275.29000000004
980706.0,64190.0,0.0605,1697043.25,1806318.54,109275.29000000004
983406.0,64454.0,0.0605,1697094.48,1806318.54,109224.06000000006
983575.0,64455.0,0.0605,1697097.47,1806318.54,109221.07000000007
983911.0,64477.0,0.0605,1697122.94,1806318.54,109195.6000000001
988687.0,64767.0,0.0604,1697137.06,1806318.54,109181.47999999998
989717.0,64794.0,0.0604,1697161.69,1806318.54,109156.8500000001
990467.0,64813.0,0.0604,1697161.69,1806318.54,109156.8500000001
990574.0,64815.0,0.0604,1697161.69,1806318.54,109156.8500000001
990665.0,64833.0,0.0604,1697161.69,1806318.54,109156.8500000001
992040.0,65047.0,0.0604,1697175.53,1806318.54,109143.01000000001
992277.0,65066.0,0.0604,1697176.99,1806318.54,109141.55000000005
993714.0,65128.0,0.0604,1697176.99,1806318.54,109141.55000000005
993800.0,65130.0,0.0604,1697176.99,1806318.54,109141.55000000005
994641.0,65191.0,0.0604,1697176.99,1806318.54,109141.55000000005
995950.0,65419.0,0.0604,1697184.07,1806318.54,109134.46999999997
995980.0,65420.0,0.0604,1697184.07,1806318.54,109134.46999999997
996342.0,65440.0,0.0604,1697184.07,1806318.54,109134.46999999997
997947.0,65527.0,0.0604,1697184.07,1806318.54,109134.46999999997
997993.0,65545.0,0.0604,1697184.07,1806318.54,109134.46999999997
999278.0,65788.0,0.0604,1697184.07,1806318.54,109134.46999999997
999892.0,65829.0,0.0604,1697184.07,1806318.54,109134.46999999997
999994.0,65830.0,0.0604,1697184.07,1806318.54,109134.46999999997
1002737.0,65957.0,0.0604,1697184.07,1806318.54,109134.46999999997
1002860.0,66128.0,0.0604,1697236.96,1806318.54,109081.58000000007
1003510.0,66150.0,0.0604,1697279.7,1806318.54,109038.84000000008
1004480.0,66173.0,0.0604,1697301.06,1806318.54,109017.47999999998
1006931.0,66438.0,0.0604,1697302.16,1806318.54,109016.38000000012
1007254.0,66459.0,0.060300000000000006,1697316.61,1806318.54,109001.92999999993
1008742.0,66504.0,0.060300000000000006,1697323.07,1806318.54,108995.46999999997
1008857.0,66505.0,0.060300000000000006,1697323.07,1806318.54,108995.46999999997
1009592.0,66528.0,0.060300000000000006,1697323.07,1806318.54,108995.46999999997
1011814.0,66819.0,0.060300000000000006,1697345.9,1806318.54,108972.64000000013
1011991.0,66820.0,0.060300000000000006,1697345.9,1806318.54,108972.64000000013
1012879.0,66843.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1013007.0,66863.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1013353.0,66866.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1013428.0,66884.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1013636.0,66886.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1013727.0,66905.0,0.060300000000000006,1697355.37,1806318.54,108963.16999999993
1016595.0,67173.0,0.060300000000000006,1697383.68,1806318.54,108934.8600000001
1016649.0,67193.0,0.060300000000000006,1697383.68,1806318.54,108934.8600000001
1017022.0,67195.0,0.060300000000000006,1697393.54,1806318.54,108925.0
1017812.0,67219.0,0.060300000000000006,1697393.54,1806318.54,108925.0
1018342.0,67244.0,0.060300000000000006,1697393.54,1806318.54,108925.0
1018518.0,67245.0,0.060300000000000006,1697393.54,1806318.54,108925.0
1019445.0,67268.0,0.060300000000000006,1697393.54,1806318.54,108925.0
1019686.0,67455.0,0.060300000000000006,1697404.45,1806318.54,108914.09000000008
1022031.0,67524.0,0.060300000000000006,1697422.86,1806318.54,108895.67999999993
1023131.0,67546.0,0.060300000000000006,1697422.86,1806318.54,108895.67999999993
1023361.0,67726.0,0.060300000000000006,1697433.06,1806318.54,108885.47999999998
1023717.0,67747.0,0.060300000000000006,1697435.18,1806318.54,108883.3600000001
1027919.0,68179.0,0.060300000000000006,1697453.94,1806318.54,108864.6000000001
1027995.0,68180.0,0.060300000000000006,1697453.94,1806318.54,108864.6000000001
1028055.0,68201.0,0.060300000000000006,1697453.94,1806318.54,108864.6000000001
1028676.0,68226.0,0.060300000000000006,1697482.08,1806318.54,108836.45999999996
1032446.0,68670.0,0.060300000000000006,1697482.08,1806318.54,108836.45999999996
1032639.0,68690.0,0.060300000000000006,1697482.08,1806318.54,108836.45999999996
1033547.0,68755.0,0.060300000000000006,1697482.08,1806318.54,108836.45999999996
1034982.0,68820.0,0.060300000000000006,1697482.08,1806318.54,108836.45999999996
1036308.0,69046.0,0.0602,1697519.4,1806318.54,108799.14000000013
1037101.0,69068.0,0.0602,1697536.7,1806318.54,108781.84000000008
1037428.0,69071.0,0.0602,1697536.7,1806318.54,108781.84000000008
1040871.0,69509.0,0.0602,1697574.18,1806318.54,108744.3600000001
1040951.0,69530.0,0.0602,1697574.18,1806318.54,108744.3600000001
1041340.0,69551.0,0.0602,1697574.26,1806318.54,108744.28000000003
1043942.0,69681.0,0.0602,1697574.26,1806318.54,108744.28000000003
1044208.0,69905.0,0.0602,1697627.68,1806318.54,108690.8600000001
1047780.0,70147.0,0.0602,1697627.68,1806318.54,108690.8600000001
1048423.0,70169.0,0.0602,1697627.68,1806318.54,108690.8600000001
1049119.0,70354.0,0.0602,1697644.94,1806318.54,108673.6000000001
1049360.0,70375.0,0.0602,1697651.69,1806318.54,108666.8500000001
1052278.0,70510.0,0.0602,1697651.69,1806318.54,108666.8500000001
1052813.0,70532.0,0.0602,1697651.69,1806318.54,108666.8500000001
1053343.0,70749.0,0.0601,1697677.92,1806318.54,108640.62000000011
1053580.0,70770.0,0.0601,1697691.32,1806318.54,108627.21999999997
1054312.0,70816.0,0.0601,1697691.32,1806318.54,108627.21999999997
1057102.0,71117.0,0.0601,1697724.14,1806318.54,108594.40000000014
1060674.0,71213.0,0.0601,1697751.26,1806318.54,108567.28000000003
1062061.0,71401.0,0.0601,1697751.26,1806318.54,108567.28000000003
1062256.0,71423.0,0.0601,1697751.26,1806318.54,108567.28000000003
1063688.0,71472.0,0.0601,1697751.26,1806318.54,108567.28000000003
1065426.0,71864.0,0.0601,1697751.26,1806318.54,108567.28000000003
1065742.0,71865.0,0.0601,1697751.26,1806318.54,108567.28000000003
1066755.0,71891.0,0.0601,1697751.26,1806318.54,108567.28000000003
1067819.0,71916.0,0.0601,1697751.26,1806318.54,108567.28000000003
1067961.0,71938.0,0.0601,1697751.26,1806318.54,108567.28000000003
1068390.0,71963.0,0.0601,1697751.26,1806318.54,108567.28000000003
1069554.0,72236.0,0.0601,1697788.02,1806318.54,108530.52000000002
1071480.0,72330.0,0.0601,1697836.78,1806318.54,108481.76000000001
1074067.0,72637.0,0.0601,1697841.92,1806318.54,108476.62000000011
1075627.0,72706.0,0.06,1697864.84,1806318.54,108453.69999999995
1078147.0,73094.0,0.06,1697879.37,1806318.54,108439.16999999993
1078243.0,73095.0,0.06,1697879.37,1806318.54,108439.16999999993
1081039.0,73190.0,0.06,1697894.4,1806318.54,108424.14000000013
1082580.0,73426.0,0.06,1697895.2,1806318.54,108423.34000000008
1083888.0,73495.0,0.06,1697929.09,1806318.54,108389.44999999995
1085146.0,73542.0,0.06,1697937.79,1806318.54,108380.75
1085199.0,73562.0,0.06,1697937.79,1806318.54,108380.75
1086576.0,73821.0,0.06,1697939.67,1806318.54,108378.87000000011
1090727.0,74147.0,0.06,1697954.84,1806318.54,108363.69999999995
1091260.0,74169.0,0.06,1697985.33,1806318.54,108333.20999999996
1094207.0,74242.0,0.06,1698002.82,1806318.54,108315.71999999997
1094303.0,74262.0,0.06,1698002.82,1806318.54,108315.71999999997
1096348.0,74544.0,0.06,1698009.07,1806318.54,108309.46999999997
1097190.0,74569.0,0.06,1698009.07,1806318.54,108309.46999999997
1097961.0,74597.0,0.06,1698009.07,1806318.54,108309.46999999997
1097987.0,74623.0,0.06,1698009.07,1806318.54,108309.46999999997
1098267.0,74625.0,0.06,1698009.07,1806318.54,108309.46999999997
1098845.0,74653.0,0.06,1698009.07,1806318.54,108309.46999999997
1101520.0,74943.0,0.06,1698012.42,1806318.54,108306.12000000011
1101680.0,74945.0,0.06,1698012.42,1806318.54,108306.12000000011
1102418.0,74991.0,0.06,1698026.65,1806318.54,108291.89000000013
1102778.0,75011.0,0.06,1698026.65,1806318.54,108291.89000000013
1104792.0,75081.0,0.06,1698026.65,1806318.54,108291.89000000013
1106340.0,75327.0,0.0599,1698055.17,1806318.54,108263.37000000011
1106835.0,75350.0,0.0599,1698079.16,1806318.54,108239.38000000012
1110617.0,75832.0,0.0599,1698083.8,1806318.54,108234.73999999999
1110714.0,75853.0,0.0599,1698083.8,1806318.54,108234.73999999999
1110898.0,75855.0,0.0599,1698084.45,1806318.54,108234.09000000008
1114246.0,75995.0,0.0599,1698098.38,1806318.54,108220.16000000015
1114993.0,76187.0,0.0599,1698102.52,1806318.54,108216.02000000002
1115027.0,76209.0,0.0599,1698102.52,1806318.54,108216.02000000002
1115063.0,76210.0,0.0599,1698102.52,1806318.54,108216.02000000002
1118712.0,76617.0,0.0599,1698132.14,1806318.54,108186.40000000014
1119468.0,76644.0,0.0599,1698145.42,1806318.54,108173.12000000011
1119517.0,76645.0,0.0599,1698145.42,1806318.54,108173.12000000011
1123761.0,77077.0,0.0599,1698158.38,1806318.54,108160.16000000015
1127959.0,77459.0,0.0599,1698179.21,1806318.54,108139.33000000007
1128036.0,77460.0,0.0599,1698179.21,1806318.54,108139.33000000007
1128825.0,77484.0,0.0599,1698205.19,1806318.54,108113.3500000001
1129851.0,77510.0,0.0599,1698205.19,1806318.54,108113.3500000001
1130348.0,77532.0,0.0599,1698205.19,1806318.54,108113.3500000001
1132263.0,77936.0,0.059800000000000006,1698212.51,1806318.54,108106.03000000003
1132463.0,77959.0,0.059800000000000006,1698217.26,1806318.54,108101.28000000003
1132528.0,77960.0,0.059800000000000006,1698217.26,1806318.54,108101.28000000003
1133141.0,78009.0,0.059800000000000006,1698220.9,1806318.54,108097.64000000013
1133292.0,78010.0,0.059800000000000006,1698220.9,1806318.54,108097.64000000013
1135103.0,78128.0,0.059800000000000006,1698220.9,1806318.54,108097.64000000013
1136151.0,78477.0,0.059800000000000006,1698247.42,1806318.54,108071.12000000011
1137448.0,78528.0,0.059800000000000006,1698283.85,1806318.54,108034.68999999994
1137493.0,78549.0,0.059800000000000006,1698283.85,1806318.54,108034.68999999994
1137541.0,78550.0,0.059800000000000006,1698283.85,1806318.54,108034.68999999994
1140234.0,79110.0,0.059800000000000006,1698285.61,1806318.54,108032.92999999993
1140915.0,79134.0,0.059800000000000006,1698287.63,1806318.54,108030.91000000015
1140932.0,79135.0,0.059800000000000006,1698287.63,1806318.54,108030.91000000015
1142278.0,79493.0,0.059800000000000006,1698288.24,1806318.54,108030.30000000005
1147637.0,79852.0,0.059800000000000006,1698325.78,1806318.54,107992.76000000001
1148724.0,79881.0,0.059800000000000006,1698346.5,1806318.54,107972.04000000004
1148750.0,79901.0,0.059800000000000006,1698346.5,1806318.54,107972.04000000004
1150058.0,79948.0,0.059800000000000006,1698354.77,1806318.54,107963.77000000002
1153256.0,80285.0,0.059800000000000006,1698369.26,1806318.54,107949.28000000003
1158051.0,80642.0,0.059800000000000006,1698380.36,1806318.54,107938.17999999993
1158983.0,80668.0,0.059699999999999996,1698402.11,1806318.54,107916.42999999993
1162360.0,80809.0,0.059699999999999996,1698402.11,1806318.54,107916.42999999993
1162510.0,81051.0,0.059699999999999996,1698427.07,1806318.54,107891.46999999997
1163488.0,81107.0,0.059699999999999996,1698460.6,1806318.54,107857.93999999994
1163816.0,81135.0,0.059699999999999996,1698467.31,1806318.54,107851.22999999998
1164457.0,81164.0,0.059699999999999996,1698471.9,1806318.54,107846.64000000013
1164648.0,81165.0,0.059699999999999996,1698475.38,1806318.54,107843.16000000015
1167531.0,81468.0,0.059699999999999996,1698482.59,1806318.54,107835.94999999995
1167784.0,81470.0,0.059699999999999996,1698482.59,1806318.54,107835.94999999995
1167819.0,81493.0,0.059699999999999996,1698482.59,1806318.54,107835.94999999995
1168115.0,81495.0,0.059699999999999996,1698482.59,1806318.54,107835.94999999995
1170163.0,81571.0,0.059699999999999996,1698489.68,1806318.54,107828.8600000001
1170741.0,81593.0,0.059699999999999996,1698489.68,1806318.54,107828.8600000001
1172367.0,81813.0,0.059699999999999996,1698499.77,1806318.54,107818.77000000002
1172616.0,81815.0,0.059699999999999996,1698504.59,1806318.54,107813.94999999995
1172965.0,81839.0,0.059699999999999996,1698521.39,1806318.54,107797.15000000014
1173222.0,81863.0,0.059699999999999996,1698524.77,1806318.54,107793.77000000002
1174639.0,81890.0,0.059699999999999996,1698531.19,1806318.54,107787.3500000001
1175604.0,81916.0,0.059699999999999996,1698531.19,1806318.54,107787.3500000001
1176516.0,82300.0,0.059699999999999996,1698541.35,1806318.54,107777.18999999994
1177474.0,82327.0,0.059699999999999996,1698548.68,1806318.54,107769.8600000001
1177547.0,82350.0,0.059699999999999996,1698548.68,1806318.54,107769.8600000001
1180482.0,82723.0,0.059699999999999996,1698565.38,1806318.54,107753.16000000015
1180627.0,82725.0,0.059699999999999996,1698566.08,1806318.54,107752.45999999996
1181173.0,82750.0,0.0596,1698572.52,1806318.54,107746.02000000002
1185108.0,83139.0,0.0596,1698604.56,1806318.54,107713.97999999998
1185540.0,83199.0,0.0596,1698611.63,1806318.54,107706.91000000015
1185710.0,83200.0,0.0596,1698611.63,1806318.54,107706.91000000015
1185717.0,83222.0,0.0596,1698611.63,1806318.54,107706.91000000015
1190835.0,83609.0,0.0596,1698651.92,1806318.54,107666.62000000011
1191001.0,83610.0,0.0596,1698652.61,1806318.54,107665.92999999993
1191023.0,83630.0,0.0596,1698652.61,1806318.54,107665.92999999993
1191807.0,83701.0,0.0596,1698652.61,1806318.54,107665.92999999993
1192753.0,83769.0,0.0596,1698652.61,1806318.54,107665.92999999993
1195798.0,84073.0,0.0596,1698658.33,1806318.54,107660.20999999996
1195901.0,84097.0,0.0596,1698665.72,1806318.54,107652.82000000007
1197608.0,84198.0,0.0596,1698672.53,1806318.54,107646.01000000001
1199302.0,84485.0,0.0596,1698677.21,1806318.54,107641.33000000007
1199630.0,84512.0,0.0596,1698685.95,1806318.54,107632.59000000008
1203379.0,84759.0,0.0596,1698719.38,1806318.54,107599.16000000015
1203468.0,84780.0,0.0596,1698719.38,1806318.54,107599.16000000015
1204129.0,85143.0,0.0596,1698719.38,1806318.54,107599.16000000015
1204389.0,85146.0,0.0596,1698719.38,1806318.54,107599.16000000015
1204501.0,85169.0,0.0596,1698719.38,1806318.54,107599.16000000015
1204613.0,85170.0,0.0596,1698719.38,1806318.54,107599.16000000015
1205117.0,85219.0,0.0596,1698719.38,1806318.54,107599.16000000015
1205397.0,85221.0,0.0596,1698719.38,1806318.54,107599.16000000015
1205424.0,85242.0,0.0596,1698719.38,1806318.54,107599.16000000015
1206103.0,85291.0,0.0596,1698719.38,1806318.54,107599.16000000015
1206159.0,85498.0,0.0596,1698734.97,1806318.54,107583.57000000007
1206869.0,85523.0,0.0596,1698738.45,1806318.54,107580.09000000008
1207522.0,85551.0,0.0596,1698738.45,1806318.54,107580.09000000008
1211039.0,85946.0,0.0596,1698745.56,1806318.54,107572.97999999998
1216176.0,86326.0,0.059500000000000004,1698780.88,1806318.54,107537.66000000015
1216288.0,86351.0,0.059500000000000004,1698780.88,1806318.54,107537.66000000015
1216745.0,86377.0,0.059500000000000004,1698799.12,1806318.54,107519.41999999993
1217118.0,86401.0,0.059500000000000004,1698799.12,1806318.54,107519.41999999993
1218357.0,86497.0,0.059500000000000004,1698799.12,1806318.54,107519.41999999993
1220376.0,86774.0,0.059500000000000004,1698829.09,1806318.54,107489.44999999995
1220389.0,86798.0,0.059500000000000004,1698829.09,1806318.54,107489.44999999995
1220611.0,86800.0,0.059500000000000004,1698831.77,1806318.54,107486.77000000002
1220769.0,86823.0,0.059500000000000004,1698847.48,1806318.54,107471.06000000006
1221294.0,86850.0,0.059500000000000004,1698856.84,1806318.54,107461.69999999995
1221320.0,86871.0,0.059500000000000004,1698856.84,1806318.54,107461.69999999995
1221778.0,86897.0,0.059500000000000004,1698863.11,1806318.54,107455.42999999993
1223705.0,86990.0,0.059500000000000004,1698874.11,1806318.54,107444.42999999993
1224611.0,87242.0,0.059500000000000004,1698879.33,1806318.54,107439.20999999996
1224711.0,87265.0,0.059500000000000004,1698879.33,1806318.54,107439.20999999996
1227647.0,87365.0,0.059500000000000004,1698884.35,1806318.54,107434.18999999994
1230220.0,87646.0,0.059500000000000004,1698895.32,1806318.54,107423.21999999997
1230409.0,87670.0,0.059500000000000004,1698920.84,1806318.54,107397.69999999995
1231640.0,87718.0,0.05940000000000001,1698935.42,1806318.54,107383.12000000011
1231776.0,87720.0,0.05940000000000001,1698935.42,1806318.54,107383.12000000011
1234918.0,88057.0,0.05940000000000001,1698957.95,1806318.54,107360.59000000008
1237518.0,88143.0,0.05940000000000001,1698962.46,1806318.54,107356.08000000007
1238506.0,88193.0,0.05940000000000001,1698962.46,1806318.54,107356.08000000007
1239483.0,88438.0,0.05940000000000001,1698965.37,1806318.54,107353.16999999993
1240608.0,88468.0,0.05940000000000001,1698998.03,1806318.54,107320.51000000001
1240996.0,88471.0,0.05940000000000001,1698998.03,1806318.54,107320.51000000001
1241042.0,88494.0,0.05940000000000001,1698998.03,1806318.54,107320.51000000001
1243000.0,88765.0,0.05940000000000001,1699001.65,1806318.54,107316.89000000013
1243191.0,88792.0,0.05940000000000001,1699008.48,1806318.54,107310.06000000006
1246001.0,89264.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1246273.0,89317.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1246767.0,89342.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1247503.0,89369.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1247617.0,89370.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1249079.0,89470.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1249098.0,89492.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1249164.0,89495.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1249388.0,89518.0,0.05940000000000001,1699023.21,1806318.54,107295.33000000007
1251308.0,89932.0,0.05940000000000001,1699058.4,1806318.54,107260.14000000013
1251384.0,89956.0,0.05940000000000001,1699058.4,1806318.54,107260.14000000013
1252991.0,90081.0,0.05940000000000001,1699087.6,1806318.54,107230.93999999994
1255596.0,90446.0,0.05940000000000001,1699100.57,1806318.54,107217.96999999997
1255870.0,90470.0,0.05940000000000001,1699100.57,1806318.54,107217.96999999997
1256181.0,90495.0,0.05940000000000001,1699100.57,1806318.54,107217.96999999997
1258244.0,90595.0,0.05940000000000001,1699100.57,1806318.54,107217.96999999997
1258958.0,90801.0,0.0593,1699124.24,1806318.54,107194.30000000005
1259482.0,90827.0,0.0593,1699124.24,1806318.54,107194.30000000005
1259498.0,90849.0,0.0593,1699124.24,1806318.54,107194.30000000005
1259524.0,90850.0,0.0593,1699124.24,1806318.54,107194.30000000005
1261795.0,90946.0,0.0593,1699124.24,1806318.54,107194.30000000005
1263339.0,91219.0,0.0593,1699145.64,1806318.54,107172.90000000014
1263494.0,91241.0,0.0593,1699145.64,1806318.54,107172.90000000014
1267970.0,91915.0,0.0593,1699155.38,1806318.54,107163.16000000015
1268190.0,91938.0,0.0593,1699155.38,1806318.54,107163.16000000015
1270131.0,92057.0,0.0593,1699155.38,1806318.54,107163.16000000015
1271168.0,92333.0,0.0593,1699155.38,1806318.54,107163.16000000015
1275600.0,92787.0,0.0593,1699219.94,1806318.54,107098.6000000001
1275747.0,92810.0,0.0593,1699232.45,1806318.54,107086.09000000008
1277744.0,92881.0,0.0593,1699232.45,1806318.54,107086.09000000008
1280365.0,93130.0,0.0593,1699232.45,1806318.54,107086.09000000008
1283153.0,93181.0,0.0593,1699232.45,1806318.54,107086.09000000008
1284985.0,93434.0,0.0593,1699264.4,1806318.54,107054.14000000013
1285217.0,93435.0,0.0593,1699282.93,1806318.54,107035.6100000001
1288276.0,93535.0,0.0593,1699282.93,1806318.54,107035.6100000001
1288624.0,93557.0,0.0593,1699282.93,1806318.54,107035.6100000001
1288972.0,93974.0,0.0592,1699296.25,1806318.54,107022.29000000004
1289208.0,93975.0,0.0592,1699296.25,1806318.54,107022.29000000004
1291233.0,94293.0,0.0592,1699306.3,1806318.54,107012.23999999999
1291380.0,94295.0,0.0592,1699306.3,1806318.54,107012.23999999999
1291737.0,94319.0,0.0592,1699313.51,1806318.54,107005.03000000003
1292394.0,94342.0,0.0592,1699318.51,1806318.54,107000.03000000003
1293570.0,94367.0,0.0592,1699329.44,1806318.54,106989.1000000001
1296753.0,94690.0,0.0592,1699341.49,1806318.54,106977.05000000005
1297008.0,94713.0,0.0592,1699346.97,1806318.54,106971.57000000007
1298375.0,94823.0,0.0592,1699346.97,1806318.54,106971.57000000007
1298570.0,94844.0,0.0588,1699346.97,1805493.561,106146.59100000001
1298775.0,94845.0,0.0588,1699346.97,1805493.56,106146.59000000008
1299757.0,94890.0,0.0588,1699346.97,1805493.56,106146.59000000008
1300819.0,94936.0,0.0588,1699346.97,1805493.56,106146.59000000008
1300950.0,94956.0,0.0588,1699346.97,1805493.56,106146.59000000008
1301398.0,95225.0,0.0588,1699366.73,1805493.56,106126.83000000007
1303417.0,95319.0,0.0588,1699390.08,1805493.56,106103.47999999998
1303615.0,95320.0,0.0588,1699390.08,1805493.56,106103.47999999998
1304556.0,95382.0,0.0588,1699390.08,1805493.56,106103.47999999998
1306268.0,95673.0,0.0588,1699404.17,1805493.56,106089.39000000013
1307268.0,95719.0,0.0588,1699412.44,1805493.56,106081.12000000011
1307347.0,95720.0,0.0588,1699412.44,1805493.56,106081.12000000011
1307395.0,95740.0,0.0588,1699412.44,1805493.56,106081.12000000011
1311994.0,96147.0,0.0587,1699428.68,1805493.56,106064.88000000012
1312379.0,96169.0,0.0587,1699435.41,1805493.56,106058.15000000014
1312456.0,96170.0,0.0587,1699435.41,1805493.56,106058.15000000014
1314358.0,96262.0,0.0587,1699437.9,1805493.56,106055.66000000015
1315729.0,96565.0,0.0587,1699437.9,1805493.56,106055.66000000015
1316142.0,96589.0,0.0587,1699437.9,1805493.56,106055.66000000015
1319549.0,96686.0,0.0587,1699437.9,1805493.56,106055.66000000015
1321011.0,97113.0,0.0587,1699443.07,1805493.56,106050.48999999999
1323410.0,97202.0,0.0587,1699476.88,1805493.56,106016.68000000017
1324136.0,97224.0,0.0587,1699476.88,1805493.56,106016.68000000017
1325478.0,97462.0,0.0587,1699487.17,1805493.56,106006.39000000013
1328555.0,97625.0,0.0587,1699487.17,1805493.56,106006.39000000013
1329985.0,97905.0,0.0587,1699503.32,1805493.56,105990.23999999999
1330990.0,97932.0,0.0587,1699510.01,1805493.56,105983.55000000005
1331765.0,97956.0,0.0587,1699510.01,1805493.56,105983.55000000005
1332545.0,98000.0,0.0587,1699510.01,1805493.56,105983.55000000005
1334761.0,98298.0,0.0587,1699533.47,1805493.56,105960.09000000008
1335782.0,98324.0,0.0587,1699545.71,1805493.56,105947.8500000001
1337271.0,98372.0,0.0587,1699545.71,1805493.56,105947.8500000001
1339971.0,98730.0,0.0587,1699553.27,1805493.56,105940.29000000004
1344658.0,99185.0,0.0587,1699600.48,1805493.56,105893.08000000007
1344761.0,99207.0,0.0587,1699600.48,1805493.56,105893.08000000007
1345142.0,99210.0,0.0587,1699600.48,1805493.56,105893.08000000007
1345319.0,99232.0,0.0587,1699600.48,1805493.56,105893.08000000007
1345957.0,99256.0,0.0587,1699600.48,1805493.56,105893.08000000007
1347188.0,99303.0,0.0587,1699600.48,1805493.56,105893.08000000007
1347529.0,99324.0,0.0587,1699600.48,1805493.56,105893.08000000007
1347590.0,99325.0,0.0587,1699600.48,1805493.56,105893.08000000007
1347994.0,99347.0,0.0587,1699600.48,1805493.56,105893.08000000007
1349556.0,99562.0,0.058600000000000006,1699632.76,1805493.56,105860.80000000005
1351725.0,99634.0,0.058600000000000006,1699651.9,1805493.56,105841.66000000015
1351870.0,99655.0,0.058600000000000006,1699651.9,1805493.56,105841.66000000015
1354561.0,99970.0,0.058600000000000006,1699654.88,1805493.56,105838.68000000017
1357387.0,100024.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1358327.0,100047.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1359127.0,100271.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1359956.0,100275.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1360061.0,100297.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1362323.0,100350.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1364308.0,100632.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1364730.0,100655.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1366689.0,100707.0,0.058600000000000006,1699675.34,1805493.56,105818.21999999997
1369159.0,100949.0,0.058600000000000006,1699730.93,1805493.56,105762.63000000012
1369731.0,100994.0,0.058600000000000006,1699730.93,1805493.56,105762.63000000012
1369813.0,100995.0,0.058600000000000006,1699730.93,1805493.56,105762.63000000012
1372534.0,101321.0,0.058600000000000006,1699741.08,1805493.56,105752.47999999998
1374844.0,101481.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1376148.0,101944.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1376487.0,101946.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1377404.0,101993.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1378272.0,102019.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1378396.0,102419.0,0.058600000000000006,1699747.86,1805493.56,105745.69999999995
1378404.0,102420.0,0.058300000000000005,1699747.86,1805004.962,105257.10199999996
1378419.0,102443.0,0.05480000000000001,1699747.86,1798385.364,98637.50399999996
1378428.0,102686.0,0.05480000000000001,1699790.52,1798385.36,98594.84000000008
1378698.0,102690.0,0.05480000000000001,1699796.16,1798385.36,98589.20000000019
1378774.0,102713.0,0.05480000000000001,1699797.77,1798385.36,98587.59000000008
1380272.0,102790.0,0.05480000000000001,1699809.45,1798385.36,98575.91000000015
1380497.0,102811.0,0.05480000000000001,1699809.45,1798385.36,98575.91000000015
1381049.0,102815.0,0.05480000000000001,1699813.61,1798385.36,98571.75
1384315.0,102960.0,0.05480000000000001,1699828.01,1798385.36,98557.3500000001
1384544.0,102983.0,0.05480000000000001,1699828.01,1798385.36,98557.3500000001
1385318.0,103246.0,0.05480000000000001,1699836.32,1798385.36,98549.04000000004
1385399.0,103277.0,0.05480000000000001,1699836.32,1798385.36,98549.04000000004
1387967.0,103422.0,0.05480000000000001,1699864.0,1798385.36,98521.3600000001
1388333.0,103448.0,0.05480000000000001,1699866.92,1798385.36,98518.44000000018
1391154.0,103778.0,0.05480000000000001,1699888.6,1798385.36,98496.76000000001
1392286.0,103814.0,0.05480000000000001,1699895.63,1798385.36,98489.73000000021
1394689.0,103902.0,0.05480000000000001,1699900.28,1798385.36,98485.08000000007
1394812.0,103929.0,0.05480000000000001,1699900.28,1798385.36,98485.08000000007
1395130.0,103930.0,0.05480000000000001,1699900.28,1798385.36,98485.08000000007
1396461.0,104235.0,0.05480000000000001,1699903.35,1798385.36,98482.01000000001
1398779.0,104340.0,0.05480000000000001,1699919.1,1798385.36,98466.26000000001
1401142.0,104620.0,0.0547,1699925.86,1798385.36,98459.5
1401619.0,104648.0,0.0547,1699940.39,1798385.36,98444.9700000002
1401869.0,104650.0,0.0547,1699940.39,1798385.36,98444.9700000002
1401937.0,104673.0,0.0547,1699940.39,1798385.36,98444.9700000002
1402997.0,104702.0,0.0547,1699940.39,1798385.36,98444.9700000002
1404109.0,104729.0,0.0547,1699940.39,1798385.36,98444.9700000002
1404386.0,104730.0,0.0547,1699940.39,1798385.36,98444.9700000002
1404431.0,104753.0,0.0547,1699940.39,1798385.36,98444.9700000002
1405809.0,104967.0,0.0547,1699944.27,1798385.36,98441.09000000008
1405937.0,104994.0,0.0547,1699944.27,1798385.36,98441.09000000008
1405976.0,104995.0,0.0547,1699944.27,1798385.36,98441.09000000008
1406447.0,105022.0,0.0547,1699974.17,1798385.36,98411.19000000018
1407602.0,105027.0,0.0547,1699974.17,1798385.36,98411.19000000018
1410972.0,105357.0,0.0547,1699979.21,1798385.36,98406.15000000014
1414790.0,105654.0,0.0547,1700003.53,1798385.36,98381.83000000007
1417918.0,106045.0,0.0547,1700032.77,1798385.36,98352.59000000008
1417997.0,106078.0,0.0547,1700032.77,1798385.36,98352.59000000008
1418143.0,106080.0,0.0547,1700035.24,1798385.36,98350.12000000011
1418603.0,106119.0,0.0547,1700043.07,1798385.36,98342.29000000004
1422376.0,106626.0,0.0547,1700077.41,1798385.36,98307.95000000019
1422748.0,106653.0,0.0547,1700079.45,1798385.36,98305.91000000015
1423758.0,106685.0,0.0547,1700079.45,1798385.36,98305.91000000015
1426094.0,107040.0,0.0547,1700079.45,1798385.36,98305.91000000015
1426569.0,107068.0,0.0547,1700079.45,1798385.36,98305.91000000015
1427330.0,107097.0,0.0547,1700079.45,1798385.36,98305.91000000015
1429757.0,107413.0,0.0547,1700081.25,1798385.36,98304.1100000001
1430282.0,107415.0,0.0547,1700097.37,1798385.36,98287.98999999999
1433568.0,107563.0,0.0547,1700097.37,1798385.36,98287.98999999999
1434676.0,107594.0,0.0547,1700097.37,1798385.36,98287.98999999999
1434820.0,107885.0,0.0546,1700148.35,1798385.36,98237.01000000001
1440028.0,108431.0,0.0546,1700170.64,1798385.36,98214.7200000002
1441137.0,108465.0,0.0546,1700185.59,1798385.36,98199.77000000002
1442107.0,108528.0,0.0546,1700185.59,1798385.36,98199.77000000002
1442603.0,108558.0,0.0546,1700185.59,1798385.36,98199.77000000002
1442979.0,108585.0,0.0546,1700185.59,1798385.36,98199.77000000002
1444197.0,108867.0,0.0546,1700195.99,1798385.36,98189.37000000011
1445021.0,108901.0,0.0546,1700217.43,1798385.36,98167.93000000017
1445074.0,108930.0,0.0546,1700217.43,1798385.36,98167.93000000017
1447847.0,109299.0,0.0546,1700224.23,1798385.36,98161.13000000012
1447916.0,109300.0,0.0546,1700224.23,1798385.36,98161.13000000012
1447947.0,109328.0,0.0546,1700224.23,1798385.36,98161.13000000012
1448148.0,109330.0,0.0546,1700237.14,1798385.36,98148.2200000002
1448220.0,109360.0,0.0546,1700237.14,1798385.36,98148.2200000002
1448791.0,109391.0,0.0546,1700249.92,1798385.36,98135.44000000018
1449553.0,109421.0,0.0546,1700253.35,1798385.36,98132.01000000001
1450301.0,109450.0,0.0546,1700256.26,1798385.36,98129.1000000001
1451619.0,109535.0,0.0546,1700263.95,1798385.36,98121.41000000015
1453129.0,109845.0,0.0546,1700271.21,1798385.36,98114.15000000014
1455258.0,109937.0,0.0546,1700272.94,1798385.36,98112.42000000016
1455687.0,109965.0,0.0546,1700272.94,1798385.36,98112.42000000016
1458338.0,110269.0,0.0546,1700272.94,1798385.36,98112.42000000016
1458401.0,110270.0,0.0546,1700272.94,1798385.36,98112.42000000016
1458478.0,110298.0,0.0546,1700272.94,1798385.36,98112.42000000016
1458940.0,110302.0,0.0546,1700272.94,1798385.36,98112.42000000016
1459259.0,110329.0,0.0546,1700272.94,1798385.36,98112.42000000016
1459795.0,110332.0,0.0546,1700272.94,1798385.36,98112.42000000016
1462707.0,110770.0,0.0546,1700272.94,1798385.36,98112.42000000016
1462996.0,110800.0,0.0546,1700272.94,1798385.36,98112.42000000016
1463066.0,111000.0,0.0545,1700315.32,1798385.36,98070.04000000004
1466303.0,111125.0,0.0545,1700324.66,1798385.36,98060.70000000019
1467569.0,111352.0,0.0545,1700328.6,1798385.36,98056.76000000001
1472013.0,111774.0,0.0545,1700350.84,1798385.36,98034.52000000002
1472094.0,111775.0,0.0545,1700350.84,1798385.36,98034.52000000002
1472141.0,111803.0,0.0545,1700350.84,1798385.36,98034.52000000002
1472656.0,111836.0,0.0545,1700363.2,1798385.36,98022.16000000015
1476677.0,111988.0,0.0545,1700387.48,1798385.36,97997.88000000012
1476802.0,112014.0,0.0545,1700387.48,1798385.36,97997.88000000012
1477822.0,112289.0,0.0545,1700391.5,1798385.36,97993.8600000001
1477863.0,112290.0,0.0545,1700391.5,1798385.36,97993.8600000001
1478227.0,112321.0,0.0545,1700391.5,1798385.36,97993.8600000001
1479195.0,112378.0,0.0545,1700391.5,1798385.36,97993.8600000001
1480030.0,112412.0,0.0545,1700391.5,1798385.36,97993.8600000001
1480055.0,112438.0,0.0545,1700391.5,1798385.36,97993.8600000001
1482670.0,112771.0,0.0545,1700417.72,1798385.36,97967.64000000013
1483662.0,112834.0,0.0545,1700428.33,1798385.36,97957.03000000003
1485318.0,112926.0,0.0545,1700428.33,1798385.36,97957.03000000003
1485406.0,112954.0,0.0545,1700428.33,1798385.36,97957.03000000003
1486346.0,112985.0,0.0545,1700428.33,1798385.36,97957.03000000003
1486908.0,113172.0,0.0545,1700430.09,1798385.36,97955.27000000002
1487243.0,113202.0,0.0545,1700442.44,1798385.36,97942.92000000016
1487628.0,113234.0,0.0545,1700459.51,1798385.36,97925.8500000001
1488300.0,113293.0,0.0545,1700459.51,1798385.36,97925.8500000001
1491087.0,113665.0,0.054400000000000004,1700472.94,1798385.36,97912.42000000016
1491473.0,113700.0,0.054400000000000004,1700487.18,1798385.36,97898.18000000017
1491502.0,113727.0,0.054400000000000004,1700487.18,1798385.36,97898.18000000017
1491991.0,113756.0,0.054400000000000004,1700487.18,1798385.36,97898.18000000017
1494195.0,114146.0,0.054400000000000004,1700489.34,1798385.36,97896.02000000002
1496234.0,114298.0,0.054400000000000004,1700493.24,1798385.36,97892.12000000011
1496311.0,114324.0,0.054400000000000004,1700493.24,1798385.36,97892.12000000011
1496354.0,114325.0,0.054400000000000004,1700493.24,1798385.36,97892.12000000011
1497806.0,114625.0,0.054400000000000004,1700493.3,1798385.36,97892.06000000006
1502781.0,115170.0,0.054400000000000004,1700551.74,1798385.36,97833.62000000011
1503169.0,115201.0,0.054400000000000004,1700563.12,1798385.36,97822.23999999999
1506990.0,115598.0,0.054400000000000004,1700564.02,1798385.36,97821.34000000008
1507286.0,115600.0,0.054400000000000004,1700564.02,1798385.36,97821.34000000008
1508981.0,115691.0,0.054400000000000004,1700564.02,1798385.36,97821.34000000008
1510351.0,115779.0,0.054400000000000004,1700564.02,1798385.36,97821.34000000008
1510400.0,115780.0,0.054400000000000004,1700564.02,1798385.36,97821.34000000008
1511272.0,115999.0,0.054400000000000004,1700566.92,1798385.36,97818.44000000018
1511341.0,116028.0,0.054400000000000004,1700566.92,1798385.36,97818.44000000018
1512241.0,116031.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1512429.0,116058.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1512665.0,116060.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1513152.0,116091.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1515693.0,116436.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1515906.0,116467.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1516247.0,116470.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1516871.0,116502.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1518170.0,116563.0,0.054400000000000004,1700587.26,1798385.36,97798.1000000001
1519744.0,116877.0,0.054400000000000004,1700623.94,1798385.36,97761.42000000016
1519876.0,116908.0,0.054400000000000004,1700623.94,1798385.36,97761.42000000016
1519932.0,116910.0,0.054400000000000004,1700623.94,1798385.36,97761.42000000016
1520431.0,116940.0,0.054400000000000004,1700635.54,1798385.36,97749.82000000007
1524141.0,117128.0,0.0543,1700658.91,1798385.36,97726.45000000019
1525117.0,117452.0,0.0543,1700661.29,1798385.36,97724.07000000007
1525487.0,117484.0,0.0543,1700668.23,1798385.36,97717.13000000012
1525507.0,117485.0,0.0543,1700668.23,1798385.36,97717.13000000012
1530154.0,117757.0,0.0543,1700671.36,1798385.36,97714.0
1530374.0,117966.0,0.0543,1700675.3,1798385.36,97710.06000000006
1530734.0,118001.0,0.0543,1700705.43,1798385.36,97679.93000000017
1531129.0,118046.0,0.0543,1700705.94,1798385.36,97679.42000000016
1534248.0,118516.0,0.0543,1700730.75,1798385.36,97654.6100000001
1535165.0,118551.0,0.0543,1700736.11,1798385.36,97649.25
1538702.0,118872.0,0.0543,1700744.69,1798385.36,97640.67000000016
1543810.0,119257.0,0.0543,1700766.13,1798385.36,97619.23000000021
1544616.0,119293.0,0.0543,1700783.1,1798385.36,97602.26000000001
1548480.0,119658.0,0.0543,1700788.22,1798385.36,97597.14000000013
1549082.0,119690.0,0.0543,1700800.66,1798385.36,97584.70000000019
1549513.0,119720.0,0.0543,1700800.66,1798385.36,97584.70000000019
1552437.0,120127.0,0.0543,1700800.66,1798385.36,97584.70000000019
1552722.0,120159.0,0.0543,1700800.66,1798385.36,97584.70000000019
1552784.0,120160.0,0.0543,1700800.66,1798385.36,97584.70000000019
1554893.0,120283.0,0.0543,1700800.66,1798385.36,97584.70000000019
1555535.0,120312.0,0.0542,1700800.66,1798252.534,97451.87400000007
1556194.0,120341.0,0.0542,1700800.66,1798252.53,97451.87000000011
1556884.0,120561.0,0.0542,1700834.97,1798252.53,97417.56000000006
1560255.0,121131.0,0.0542,1700870.58,1798252.53,97381.94999999995
1561499.0,121195.0,0.0541,1700882.04,1798252.53,97370.48999999999
1562557.0,121256.0,0.0541,1700882.04,1798252.53,97370.48999999999
1564561.0,121543.0,0.0541,1700882.04,1798252.53,97370.48999999999
1568306.0,122039.0,0.0541,1700907.01,1798252.53,97345.52000000002
1568471.0,122040.0,0.0541,1700907.01,1798252.53,97345.52000000002
1569441.0,122074.0,0.0541,1700907.01,1798252.53,97345.52000000002
1569476.0,122075.0,0.0541,1700907.01,1798252.53,97345.52000000002
1569521.0,122103.0,0.0541,1700907.01,1798252.53,97345.52000000002
1572942.0,122551.0,0.0541,1700937.02,1798252.53,97315.51000000001
1573183.0,122581.0,0.0541,1700950.96,1798252.53,97301.57000000007
1574114.0,122648.0,0.0541,1700950.96,1798252.53,97301.57000000007
1574556.0,122678.0,0.0541,1700950.96,1798252.53,97301.57000000007
1575765.0,122739.0,0.0541,1700950.96,1798252.53,97301.57000000007
1577154.0,123024.0,0.0541,1700977.08,1798252.53,97275.44999999995
1577284.0,123025.0,0.0541,1700979.96,1798252.53,97272.57000000007
1578487.0,123092.0,0.0541,1700980.54,1798252.53,97271.98999999999
1578843.0,123122.0,0.0541,1700980.54,1798252.53,97271.98999999999
1580582.0,123186.0,0.0541,1700980.54,1798252.53,97271.98999999999
1581421.0,123500.0,0.0541,1700998.57,1798252.53,97253.95999999996
1581705.0,123531.0,0.0541,1701003.15,1798252.53,97249.38000000012
1586280.0,123865.0,0.0541,1701015.56,1798252.53,97236.96999999997
1590250.0,124332.0,0.0541,1701045.07,1798252.53,97207.45999999996
1590588.0,124363.0,0.0541,1701045.2,1798252.53,97207.33000000007
1591105.0,124366.0,0.054000000000000006,1701071.77,1798252.53,97180.76000000001
1591254.0,124396.0,0.054000000000000006,1701071.77,1798252.53,97180.76000000001
1591850.0,124427.0,0.054000000000000006,1701073.58,1798252.53,97178.94999999995
1594889.0,124900.0,0.054000000000000006,1701086.47,1798252.53,97166.06000000006
1596509.0,124969.0,0.054000000000000006,1701090.23,1798252.53,97162.30000000005
1596529.0,124970.0,0.054000000000000006,1701090.23,1798252.53,97162.30000000005
1596895.0,125000.0,0.054000000000000006,1701090.23,1798252.53,97162.30000000005
1598566.0,125365.0,0.054000000000000006,1701094.11,1798252.53,97158.41999999993
1599098.0,125399.0,0.054000000000000006,1701099.44,1798252.53,97153.09000000008
1599132.0,125399.0,0.054000000000000006,1701099.44,1798252.5175,97153.07750000013
1599567.0,125402.0,0.054000000000000006,1701106.14,1798252.52,97146.38000000012
1602247.0,125498.0,0.054000000000000006,1701119.77,1798252.52,97132.75
1603224.0,125949.0,0.054000000000000006,1701119.77,1798252.52,97132.75
1603283.0,125950.0,0.054000000000000006,1701119.77,1798252.52,97132.75
1605402.0,126383.0,0.054000000000000006,1701123.02,1798252.52,97129.5
1605617.0,126385.0,0.054000000000000006,1701123.02,1798252.52,97129.5
1605745.0,126416.0,0.054000000000000006,1701124.33,1798252.52,97128.18999999994
1612188.0,127008.0,0.054000000000000006,1701137.7,1798252.52,97114.82000000007
1612199.0,127039.0,0.054000000000000006,1701137.7,1798252.52,97114.82000000007
1612239.0,127040.0,0.054000000000000006,1701137.7,1798252.52,97114.82000000007
1612520.0,127071.0,0.054000000000000006,1701137.7,1798252.52,97114.82000000007
1616876.0,127641.0,0.054000000000000006,1701185.94,1798252.52,97066.58000000007
1617131.0,127676.0,0.054000000000000006,1701185.94,1798252.52,97066.58000000007
1618000.0,127714.0,0.054000000000000006,1701185.94,1798252.52,97066.58000000007
1618958.0,127782.0,0.054000000000000006,1701185.94,1798252.52,97066.58000000007
1620034.0,127877.0,0.054000000000000006,1701185.94,1798252.52,97066.58000000007
1621157.0,128227.0,0.054000000000000006,1701200.35,1798252.52,97052.16999999993
1621265.0,128230.0,0.054000000000000006,1701200.35,1798252.52,97052.16999999993
1621677.0,128262.0,0.054000000000000006,1701209.8,1798252.52,97042.71999999997
1625515.0,128695.0,0.054000000000000006,1701235.59,1798252.52,97016.92999999993
1625601.0,128727.0,0.054000000000000006,1701235.59,1798252.52,97016.92999999993
1631084.0,129211.0,0.053899999999999997,1701266.69,1798252.52,96985.83000000007
1632385.0,129329.0,0.053899999999999997,1701266.69,1798252.52,96985.83000000007
1632451.0,129330.0,0.053899999999999997,1701266.69,1798252.52,96985.83000000007
1632707.0,129365.0,0.053899999999999997,1701266.69,1798252.52,96985.83000000007
1634402.0,129431.0,0.053899999999999997,1701266.69,1798252.52,96985.83000000007
1635464.0,129753.0,0.053899999999999997,1701268.24,1798252.52,96984.28000000003
1635601.0,129787.0,0.053899999999999997,1701277.6,1798252.52,96974.91999999993
1636111.0,129792.0,0.053899999999999997,1701302.06,1798252.52,96950.45999999996
1639722.0,130006.0,0.053899999999999997,1701303.94,1798252.52,96948.58000000007
1639996.0,130286.0,0.053899999999999997,1701308.8,1798252.52,96943.71999999997
1640093.0,130319.0,0.053899999999999997,1701308.8,1798252.52,96943.71999999997
1640237.0,130320.0,0.053899999999999997,1701320.02,1798252.52,96932.5
1640507.0,130351.0,0.053899999999999997,1701324.38,1798252.52,96928.14000000013
1643902.0,130778.0,0.053899999999999997,1701337.77,1798252.52,96914.75
1643958.0,130809.0,0.053899999999999997,1701337.77,1798252.52,96914.75
1643982.0,130810.0,0.053899999999999997,1701337.77,1798252.52,96914.75
1644299.0,130841.0,0.053899999999999997,1701342.28,1798252.52,96910.23999999999
1646066.0,130908.0,0.053899999999999997,1701362.23,1798252.52,96890.29000000004
1646227.0,130910.0,0.053899999999999997,1701362.23,1798252.52,96890.29000000004
1649800.0,131312.0,0.053899999999999997,1701370.3,1798252.52,96882.21999999997
1650637.0,131349.0,0.053899999999999997,1701385.76,1798252.52,96866.76000000001
1653119.0,131425.0,0.053899999999999997,1701385.96,1798252.52,96866.56000000006
1653723.0,131751.0,0.053899999999999997,1701389.36,1798252.52,96863.15999999992
1654858.0,131792.0,0.053899999999999997,1701407.22,1798252.52,96845.30000000005
1656289.0,131875.0,0.053899999999999997,1701412.65,1798252.52,96839.87000000011
1656326.0,131903.0,0.053899999999999997,1701412.65,1798252.52,96839.87000000011
1656442.0,131905.0,0.053899999999999997,1701412.65,1798252.52,96839.87000000011
1659283.0,132267.0,0.0538,1701416.94,1798252.52,96835.58000000007
1659425.0,132301.0,0.0538,1701416.94,1798252.52,96835.58000000007
1660633.0,132305.0,0.0538,1701416.94,1798252.52,96835.58000000007
1661190.0,132337.0,0.0538,1701416.94,1798252.52,96835.58000000007
1663612.0,132682.0,0.0538,1701434.68,1798252.52,96817.84000000008
1664871.0,132749.0,0.0538,1701450.49,1798252.52,96802.03000000003
1665035.0,132750.0,0.0538,1701450.49,1798252.52,96802.03000000003
1668940.0,133228.0,0.0538,1701464.92,1798252.52,96787.6000000001
1669860.0,133269.0,0.0538,1701465.37,1798252.52,96787.1499999999
1670411.0,133304.0,0.0538,1701465.37,1798252.52,96787.1499999999
1670794.0,133305.0,0.0538,1701465.37,1798252.52,96787.1499999999
1673394.0,133598.0,0.0538,1701466.87,1798252.52,96785.6499999999
1673457.0,133629.0,0.0538,1701466.87,1798252.52,96785.6499999999
1673819.0,133631.0,0.0538,1701466.87,1798252.52,96785.6499999999
1675022.0,133695.0,0.0538,1701466.87,1798252.52,96785.6499999999
1676749.0,133957.0,0.0538,1701468.04,1798252.52,96784.47999999998
1676941.0,133993.0,0.0538,1701474.42,1798252.52,96778.1000000001
1676971.0,133995.0,0.0538,1701474.42,1798252.52,96778.1000000001
1677106.0,134031.0,0.0538,1701488.72,1798252.52,96763.80000000005
1677253.0,134062.0,0.0538,1701488.72,1798252.52,96763.80000000005
1677444.0,134095.0,0.0538,1701492.35,1798252.52,96760.16999999993
1677785.0,134128.0,0.0538,1701492.35,1798252.52,96760.16999999993
1680377.0,134358.0,0.0538,1701492.35,1798252.52,96760.16999999993
1680910.0,134731.0,0.0538,1701492.35,1798252.52,96760.16999999993
1681294.0,134802.0,0.0538,1701492.35,1798252.52,96760.16999999993
1681323.0,134831.0,0.0538,1701492.35,1798252.52,96760.16999999993
1681601.0,134835.0,0.0538,1701492.35,1798252.52,96760.16999999993
1681614.0,134865.0,0.0538,1701492.35,1798252.52,96760.16999999993
1682920.0,135027.0,0.0538,1701492.35,1798252.52,96760.16999999993
1682950.0,135247.0,0.0538,1701511.81,1798252.52,96740.70999999996
1683308.0,135279.0,0.0538,1701531.41,1798252.52,96721.1100000001
1683350.0,135280.0,0.0538,1701531.41,1798252.52,96721.1100000001
1685234.0,135412.0,0.0538,1701544.62,1798252.52,96707.8999999999
1687044.0,135514.0,0.0538,1701544.7,1798252.52,96707.82000000007
1689153.0,135862.0,0.0538,1701561.09,1798252.52,96691.42999999993
1690247.0,135934.0,0.0538,1701568.67,1798252.52,96683.8500000001
1690324.0,135964.0,0.0538,1701568.67,1798252.52,96683.8500000001
1690347.0,135965.0,0.0538,1701568.67,1798252.52,96683.8500000001
1691734.0,136034.0,0.0538,1701570.8,1798252.52,96681.71999999997
1691839.0,136035.0,0.0538,1701570.8,1798252.52,96681.71999999997
1693640.0,136102.0,0.0538,1701578.39,1798252.52,96674.13000000012
1694774.0,136438.0,0.0538,1701586.11,1798252.52,96666.40999999992
1695499.0,136441.0,0.0538,1701586.11,1798252.52,96666.40999999992
1696199.0,136475.0,0.0538,1701586.11,1798252.52,96666.40999999992
1699271.0,136786.0,0.053700000000000005,1701600.88,1798252.52,96651.64000000013
1699327.0,136818.0,0.053700000000000005,1701600.88,1798252.52,96651.64000000013
1699402.0,136820.0,0.053700000000000005,1701605.59,1798252.52,96646.92999999993
1700444.0,136856.0,0.053700000000000005,1701623.2,1798252.52,96629.32000000007
1701667.0,136894.0,0.053700000000000005,1701623.2,1798252.52,96629.32000000007
1704169.0,137201.0,0.053700000000000005,1701627.35,1798252.52,96625.16999999993
1704298.0,137234.0,0.053700000000000005,1701627.35,1798252.52,96625.16999999993
1704563.0,137235.0,0.053700000000000005,1701638.69,1798252.52,96613.83000000007
1704669.0,137267.0,0.053700000000000005,1701639.35,1798252.52,96613.16999999993
1706202.0,137430.0,0.053700000000000005,1701643.76,1798252.52,96608.76000000001
1708232.0,137752.0,0.053700000000000005,1701657.04,1798252.52,96595.47999999998
1708729.0,137785.0,0.053700000000000005,1701665.07,1798252.52,96587.44999999995
1709167.0,137818.0,0.053700000000000005,1701665.15,1798252.52,96587.37000000011
1710041.0,137854.0,0.053700000000000005,1701667.45,1798252.52,96585.07000000007
1712499.0,137978.0,0.053700000000000005,1701669.93,1798252.52,96582.59000000008
1713687.0,138232.0,0.053700000000000005,1701680.15,1798252.52,96572.37000000011
1716856.0,138332.0,0.053700000000000005,1701689.38,1798252.52,96563.14000000013
1717599.0,138566.0,0.053700000000000005,1701699.75,1798252.52,96552.77000000002
1717630.0,138603.0,0.053700000000000005,1701699.75,1798252.52,96552.77000000002
1718155.0,138606.0,0.053700000000000005,1701699.75,1798252.52,96552.77000000002
1719032.0,138672.0,0.053700000000000005,1701699.75,1798252.52,96552.77000000002
1721298.0,138978.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1721454.0,138980.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1721514.0,139008.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1721670.0,139010.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1722346.0,139043.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1722740.0,139074.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1722874.0,139075.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1722987.0,139103.0,0.053700000000000005,1701708.52,1798252.52,96544.0
1725074.0,139469.0,0.053700000000000005,1701716.07,1798252.52,96536.44999999995
1725180.0,139470.0,0.053700000000000005,1701716.07,1798252.52,96536.44999999995
1725366.0,139502.0,0.053700000000000005,1701716.07,1798252.52,96536.44999999995
1729379.0,139933.0,0.053700000000000005,1701716.07,1798252.52,96536.44999999995
1733433.0,140425.0,0.053700000000000005,1701747.96,1798252.52,96504.56000000006
1734593.0,140495.0,0.0536,1701795.94,1798252.52,96456.58000000007
1738310.0,140936.0,0.0536,1701819.85,1798252.52,96432.66999999993
1738787.0,140971.0,0.0536,1701821.88,1798252.52,96430.64000000013
1739570.0,141007.0,0.0536,1701828.89,1798252.52,96423.63000000012
1740954.0,141073.0,0.0536,1701832.11,1798252.52,96420.40999999992
1741699.0,141139.0,0.0536,1701832.11,1798252.52,96420.40999999992
1743714.0,141690.0,0.0536,1701842.81,1798252.52,96409.70999999996
1745246.0,141758.0,0.0536,1701848.16,1798252.52,96404.3600000001
1745906.0,141821.0,0.0536,1701848.16,1798252.52,96404.3600000001
1746182.0,141853.0,0.0536,1701848.16,1798252.52,96404.3600000001
1747195.0,141917.0,0.0536,1701848.16,1798252.52,96404.3600000001
1747860.0,142206.0,0.0536,1701849.71,1798252.52,96402.81000000006
1748313.0,142239.0,0.0536,1701865.3,1798252.52,96387.21999999997
1751913.0,142407.0,0.0536,1701885.94,1798252.52,96366.58000000007
1753788.0,142738.0,0.0536,1701892.31,1798252.52,96360.20999999996
1754963.0,142772.0,0.0536,1701897.85,1798252.52,96354.66999999993
1758738.0,143264.0,0.0536,1701912.87,1798252.52,96339.6499999999
1758861.0,143265.0,0.0536,1701912.87,1798252.52,96339.6499999999
1758868.0,143299.0,0.0536,1701912.87,1798252.52,96339.6499999999
1758880.0,143300.0,0.0536,1701912.87,1798252.52,96339.6499999999
1763938.0,143550.0,0.0536,1701922.97,1798252.52,96329.55000000005
1764101.0,143794.0,0.0536,1701937.17,1798252.52,96315.3500000001
1764726.0,143827.0,0.0536,1701948.26,1798252.52,96304.26000000001
1764982.0,143830.0,0.0535,1701957.06,1798252.52,96295.45999999996
1765032.0,143860.0,0.0535,1701957.06,1798252.52,96295.45999999996
1769327.0,144273.0,0.0535,1701964.35,1798252.52,96288.16999999993
1769369.0,144300.0,0.0535,1701964.35,1798252.52,96288.16999999993
1774636.0,144690.0,0.0535,1701988.62,1798252.52,96263.8999999999
1774752.0,144722.0,0.0535,1701988.62,1798252.52,96263.8999999999
1775774.0,144759.0,0.0535,1701998.83,1798252.52,96253.68999999994
1776451.0,144791.0,0.0535,1701998.83,1798252.52,96253.68999999994
1776521.0,144818.0,0.0535,1701998.83,1798252.52,96253.68999999994
1776760.0,144820.0,0.0535,1701998.83,1798252.52,96253.68999999994
1779050.0,145172.0,0.0535,1702010.72,1798252.52,96241.80000000005
1780778.0,145266.0,0.0535,1702039.35,1798252.52,96213.16999999993
1783432.0,145606.0,0.0535,1702049.83,1798252.52,96202.68999999994
1783599.0,145635.0,0.0535,1702049.83,1798252.52,96202.68999999994
1785382.0,145671.0,0.0535,1702052.33,1798252.52,96200.18999999994
1785559.0,145698.0,0.0535,1702052.33,1798252.52,96200.18999999994
1788383.0,145971.0,0.0535,1702059.68,1798252.52,96192.84000000008
1789018.0,146004.0,0.0535,1702067.3,1798252.52,96185.21999999997
1792572.0,146376.0,0.0535,1702070.88,1798252.52,96181.64000000013
1792626.0,146408.0,0.0535,1702070.88,1798252.52,96181.64000000013
1793032.0,146439.0,0.0535,1702082.59,1798252.52,96169.92999999993
1794096.0,146501.0,0.0535,1702096.86,1798252.52,96155.65999999992
1797154.0,146849.0,0.0535,1702096.92,1798252.52,96155.6000000001
1797247.0,146850.0,0.0535,1702096.92,1798252.52,96155.6000000001
1797423.0,146882.0,0.0535,1702096.92,1798252.52,96155.6000000001
1799888.0,146977.0,0.0535,1702096.92,1798252.52,96155.6000000001
1801928.0,147238.0,0.0535,1702112.23,1798252.52,96140.29000000004
1802081.0,147269.0,0.0535,1702122.33,1798252.52,96130.18999999994
1802150.0,147270.0,0.0535,1702122.33,1798252.52,96130.18999999994
1805476.0,147433.0,0.0535,1702131.42,1798252.52,96121.1000000001
1807091.0,147723.0,0.0534,1702154.13,1798252.52,96098.39000000013
1807142.0,147725.0,0.0534,1702154.13,1798252.52,96098.39000000013
1807291.0,147760.0,0.0534,1702154.43,1798252.52,96098.09000000008
1808579.0,147856.0,0.0534,1702155.25,1798252.52,96097.27000000002
1808692.0,147888.0,0.0534,1702155.25,1798252.52,96097.27000000002
1810488.0,148242.0,0.0534,1702161.41,1798252.52,96091.1100000001
1811520.0,148278.0,0.0534,1702164.83,1798252.52,96087.68999999994
1811931.0,148312.0,0.0534,1702164.83,1798252.52,96087.68999999994
1814910.0,148808.0,0.0534,1702177.78,1798252.52,96074.73999999999
1815073.0,148842.0,0.0534,1702190.06,1798252.52,96062.45999999996
1815486.0,148845.0,0.0534,1702195.12,1798252.52,96057.3999999999
1816884.0,148921.0,0.0534,1702202.48,1798252.52,96050.04000000004
1820816.0,149388.0,0.0534,1702206.65,1798252.52,96045.87000000011
1821186.0,149391.0,0.0534,1702214.98,1798252.52,96037.54000000004
1821317.0,149424.0,0.0534,1702214.98,1798252.52,96037.54000000004
1822462.0,149462.0,0.0534,1702217.8,1798252.52,96034.71999999997
1824564.0,149596.0,0.0534,1702217.8,1798252.52,96034.71999999997
1825814.0,149932.0,0.0534,1702227.94,1798252.52,96024.58000000007
1825936.0,149969.0,0.0534,1702227.94,1798252.52,96024.58000000007
1827144.0,150067.0,0.0534,1702244.73,1798252.52,96007.79000000004
1829602.0,150247.0,0.0534,1702254.54,1798252.52,95997.97999999998
1830654.0,150540.0,0.0534,1702257.81,1798252.52,95994.70999999996
1831137.0,150572.0,0.0534,1702261.16,1798252.52,95991.3600000001
1835219.0,151183.0,0.0534,1702268.86,1798252.52,95983.65999999992
1835345.0,151214.0,0.0534,1702268.86,1798252.52,95983.65999999992
1836883.0,151568.0,0.0534,1702281.87,1798252.52,95970.6499999999
1837123.0,151570.0,0.0534,1702282.38,1798252.52,95970.14000000013
1838192.0,151609.0,0.0534,1702282.38,1798252.52,95970.14000000013
1840533.0,151680.0,0.0534,1702282.38,1798252.52,95970.14000000013
1840745.0,151710.0,0.0534,1702282.38,1798252.52,95970.14000000013
1842274.0,152035.0,0.0534,1702292.53,1798252.52,95959.98999999999
1842797.0,152073.0,0.0534,1702315.38,1798252.52,95937.14000000013
1843232.0,152075.0,0.0534,1702315.38,1798252.52,95937.14000000013
1846378.0,152207.0,0.0534,1702315.38,1798252.52,95937.14000000013
1847377.0,152489.0,0.0533,1702328.38,1798252.52,95924.14000000013
1849817.0,152594.0,0.0533,1702334.95,1798252.52,95917.57000000007
1849884.0,152595.0,0.0533,1702334.95,1798252.52,95917.57000000007
1852397.0,152991.0,0.0533,1702334.95,1798252.52,95917.57000000007
1854119.0,153032.0,0.0533,1702334.95,1798252.52,95917.57000000007
1854189.0,153062.0,0.0533,1702334.95,1798252.52,95917.57000000007
1854893.0,153065.0,0.0533,1702334.95,1798252.52,95917.57000000007
1855193.0,153096.0,0.0533,1702334.95,1798252.52,95917.57000000007
1856821.0,153386.0,0.0533,1702352.92,1798252.52,95899.6000000001
1856895.0,153417.0,0.0533,1702352.92,1798252.52,95899.6000000001
1858888.0,153518.0,0.0533,1702386.36,1798252.52,95866.15999999992
1862332.0,153654.0,0.0533,1702391.52,1798252.52,95861.0
1862874.0,153887.0,0.0533,1702401.4,1798252.52,95851.12000000011
1863444.0,153924.0,0.0533,1702408.54,1798252.52,95843.97999999998
1864636.0,153993.0,0.0533,1702408.54,1798252.52,95843.97999999998
1865125.0,154028.0,0.0533,1702408.54,1798252.52,95843.97999999998
1867324.0,154426.0,0.0533,1702423.41,1798252.52,95829.1100000001
1867438.0,154458.0,0.0533,1702423.41,1798252.52,95829.1100000001
1870717.0,154653.0,0.0533,1702428.45,1798252.52,95824.07000000007
1870894.0,154655.0,0.0533,1702428.45,1798252.52,95824.07000000007
1873023.0,154965.0,0.0533,1702442.94,1798252.52,95809.58000000007
1873190.0,154998.0,0.0533,1702442.94,1798252.52,95809.58000000007
1873852.0,155033.0,0.0533,1702459.66,1798252.52,95792.8600000001
1877397.0,155433.0,0.0533,1702464.83,1798252.52,95787.68999999994
1877478.0,155435.0,0.0533,1702464.83,1798252.52,95787.68999999994
1880579.0,155915.0,0.0533,1702472.33,1798252.52,95780.18999999994
1881462.0,155958.0,0.0533,1702472.33,1798252.52,95780.18999999994
1881556.0,155992.0,0.0533,1702472.33,1798252.52,95780.18999999994
1882843.0,156032.0,0.0533,1702472.33,1798252.52,95780.18999999994
1884409.0,156341.0,0.0533,1702492.77,1798252.52,95759.75
1884509.0,156380.0,0.053200000000000004,1702501.08,1798252.52,95751.43999999994
1889968.0,156876.0,0.053200000000000004,1702533.48,1798252.52,95719.04000000004
1892519.0,157017.0,0.053200000000000004,1702549.59,1798252.52,95702.92999999993
1894617.0,157441.0,0.053200000000000004,1702554.32,1798252.52,95698.19999999995
1894858.0,157477.0,0.053200000000000004,1702556.46,1798252.52,95696.06000000006
1896015.0,157515.0,0.053200000000000004,1702564.69,1798252.52,95687.83000000007
1896059.0,157546.0,0.053200000000000004,1702564.69,1798252.52,95687.83000000007
1896615.0,157583.0,0.053200000000000004,1702565.96,1798252.52,95686.56000000006
1898498.0,157687.0,0.053200000000000004,1702572.38,1798252.52,95680.14000000013
1898610.0,157719.0,0.053200000000000004,1702572.38,1798252.52,95680.14000000013
1900218.0,158090.0,0.053200000000000004,1702577.75,1798252.52,95674.77000000002
1900682.0,158127.0,0.053200000000000004,1702591.49,1798252.52,95661.03000000003
1901264.0,158165.0,0.053200000000000004,1702594.25,1798252.52,95658.27000000002
1905647.0,158655.0,0.053200000000000004,1702612.16,1798252.52,95640.3600000001
1905724.0,158693.0,0.053200000000000004,1702612.16,1798252.52,95640.3600000001
1905823.0,158696.0,0.053200000000000004,1702612.16,1798252.52,95640.3600000001
1906850.0,158737.0,0.053200000000000004,1702613.01,1798252.52,95639.51000000001
1906909.0,158770.0,0.053200000000000004,1702613.01,1798252.52,95639.51000000001
1908422.0,158847.0,0.053200000000000004,1702613.01,1798252.52,95639.51000000001
1908448.0,158880.0,0.053200000000000004,1702613.01,1798252.52,95639.51000000001
1910350.0,159214.0,0.053200000000000004,1702615.17,1798252.52,95637.3500000001
1910501.0,159215.0,0.053200000000000004,1702621.85,1798252.52,95630.66999999993
1915055.0,159810.0,0.053200000000000004,1702638.16,1798252.52,95614.3600000001
1916714.0,159888.0,0.053200000000000004,1702651.46,1798252.52,95601.06000000006
1919139.0,160692.0,0.053200000000000004,1702656.16,1798252.52,95596.3600000001
1919335.0,160695.0,0.053200000000000004,1702667.34,1798252.52,95585.17999999993
1919389.0,160735.0,0.053200000000000004,1702667.34,1798252.52,95585.17999999993
1919825.0,160792.0,0.053200000000000004,1702674.96,1798252.52,95577.56000000006
1921121.0,160830.0,0.053099999999999994,1702676.78,1798252.52,95575.73999999999
1923631.0,161187.0,0.053099999999999994,1702687.29,1798252.52,95565.22999999998
1926970.0,161411.0,0.053099999999999994,1702687.29,1798252.52,95565.22999999998
1927015.0,161443.0,0.053099999999999994,1702687.29,1798252.52,95565.22999999998
1928805.0,161777.0,0.053099999999999994,1702710.01,1798252.52,95542.51000000001
1929089.0,161816.0,0.053099999999999994,1702714.62,1798252.52,95537.8999999999
1933487.0,162077.0,0.053099999999999994,1702737.41,1798252.52,95515.1100000001
1933676.0,162280.0,0.053099999999999994,1702747.01,1798252.52,95505.51000000001
1933863.0,162317.0,0.053099999999999994,1702747.01,1798252.52,95505.51000000001
1934580.0,162320.0,0.053099999999999994,1702747.01,1798252.52,95505.51000000001
1937647.0,162829.0,0.053099999999999994,1702754.81,1798252.52,95497.70999999996
1937680.0,162830.0,0.053099999999999994,1702754.81,1798252.52,95497.70999999996
1938562.0,162906.0,0.053099999999999994,1702762.05,1798252.52,95490.46999999997
1942779.0,163543.0,0.053099999999999994,1702762.05,1798252.52,95490.46999999997
1942811.0,163852.0,0.053099999999999994,1702772.71,1798252.52,95479.81000000006
1943316.0,163855.0,0.053099999999999994,1702782.24,1798252.52,95470.28000000003
1943453.0,163892.0,0.053099999999999994,1702784.32,1798252.52,95468.19999999995
1943813.0,163895.0,0.053099999999999994,1702790.36,1798252.52,95462.15999999992
1944329.0,163933.0,0.053099999999999994,1702790.36,1798252.52,95462.15999999992
1944503.0,163935.0,0.053099999999999994,1702790.36,1798252.52,95462.15999999992
1945001.0,163975.0,0.053099999999999994,1702790.36,1798252.52,95462.15999999992
1945093.0,164010.0,0.053099999999999994,1702790.36,1798252.52,95462.15999999992
1947710.0,164432.0,0.053099999999999994,1702792.3,1798252.52,95460.21999999997
1947907.0,164435.0,0.053099999999999994,1702792.3,1798252.52,95460.21999999997
1948061.0,164471.0,0.053099999999999994,1702800.94,1798252.52,95451.58000000007
1952572.0,165036.0,0.053099999999999994,1702825.49,1798252.52,95427.03000000003
1953445.0,165040.0,0.053099999999999994,1702833.14,1798252.52,95419.38000000012
1953518.0,165076.0,0.053099999999999994,1702833.14,1798252.52,95419.38000000012
1954604.0,165119.0,0.053099999999999994,1702833.14,1798252.52,95419.38000000012
1955459.0,165173.0,0.053099999999999994,1702833.14,1798252.52,95419.38000000012
1956150.0,165252.0,0.053099999999999994,1702833.14,1798252.52,95419.38000000012
1956901.0,165630.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1957561.0,165635.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1957887.0,165672.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1958043.0,165675.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1963015.0,166420.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1963909.0,166461.0,0.053099999999999994,1702837.14,1798252.52,95415.38000000012
1964869.0,166734.0,0.053,1702881.24,1798252.52,95371.28000000003
1964936.0,166735.0,0.053,1702881.24,1798252.52,95371.28000000003
1964951.0,166773.0,0.053,1702881.24,1798252.52,95371.28000000003
1965091.0,166775.0,0.053,1702883.27,1798252.52,95369.25
1969899.0,167401.0,0.053,1702898.57,1798252.52,95353.94999999995
1970380.0,167445.0,0.053,1702917.6,1798252.52,95334.91999999993
1970573.0,167483.0,0.053,1702917.6,1798252.52,95334.91999999993
1970994.0,167486.0,0.053,1702921.96,1798252.52,95330.56000000006
1971067.0,167522.0,0.053,1702921.96,1798252.52,95330.56000000006
1974467.0,168186.0,0.053,1702934.74,1798252.52,95317.78000000003
1975210.0,168229.0,0.053,1702936.29,1798252.52,95316.22999999998
1980183.0,168810.0,0.053,1702952.53,1798252.52,95299.98999999999
1980662.0,168851.0,0.053,1702958.65,1798252.52,95293.87000000011
1984513.0,169302.0,0.053,1702970.76,1798252.52,95281.76000000001
1984652.0,169342.0,0.053,1702970.76,1798252.52,95281.76000000001
1984850.0,169346.0,0.053,1702972.03,1798252.52,95280.48999999999
1984898.0,169381.0,0.053,1702974.89,1798252.52,95277.63000000012
1988318.0,169501.0,0.053,1702975.21,1798252.52,95277.31000000006
1988389.0,169536.0,0.053,1702975.21,1798252.52,95277.31000000006
1990268.0,169893.0,0.053,1702992.94,1798252.52,95259.58000000007
1990455.0,169895.0,0.053,1702992.94,1798252.52,95259.58000000007
1991609.0,169975.0,0.053,1703003.18,1798252.52,95249.34000000008
1994921.0,170504.0,0.053,1703008.63,1798252.52,95243.89000000013
1994972.0,170542.0,0.053,1703008.63,1798252.52,95243.89000000013
1995329.0,170545.0,0.053,1703017.72,1798252.52,95234.80000000005
1995386.0,170578.0,0.053,1703017.72,1798252.52,95234.80000000005
2000855.0,171196.0,0.0529,1703044.52,1798252.52,95208.0
2001504.0,171240.0,0.0529,1703053.95,1798252.52,95198.57000000007
2003900.0,171375.0,0.0529,1703057.3,1798252.52,95195.21999999997
2003929.0,171408.0,0.0529,1703057.3,1798252.52,95195.21999999997
2005407.0,171752.0,0.0529,1703057.3,1798252.52,95195.21999999997
2005920.0,171793.0,0.0529,1703057.3,1798252.52,95195.21999999997
2007427.0,171867.0,0.0529,1703057.3,1798252.52,95195.21999999997
2007934.0,171870.0,0.0529,1703057.3,1798252.52,95195.21999999997
2010998.0,172022.94,0.052938,1703057.301633,1798252.517499,95195.21586600016
2010998.0,172022.94,0.052938,1703057.301633,1798252.517499,95195.21586600016


==> computational_experiments/data/standard/NETWORK.pescara-SIAM.true.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,1.0,0.527,1605329.23,3392146.46,1786817.23
107.0,16.0,0.506,1622764.47,3283057.624,1660293.1539999999
1383.0,80.0,0.506,1622764.47,3283057.62,1660293.1500000001
2468.0,123.0,0.502,1622764.47,3258852.132,1636087.6620000002
2690.0,211.0,0.501,1622764.47,3254241.04,1631476.57
3569.0,295.0,0.501,1622764.47,3254241.04,1631476.57
5258.0,370.0,0.501,1622764.47,3254241.04,1631476.57
6265.0,409.0,0.24100000000000002,1622764.47,2137515.88,514751.4099999999
7740.0,432.0,0.23800000000000002,1627303.47,2134266.08,506962.6100000001
9671.0,463.0,0.23800000000000002,1627303.47,2134266.08,506962.6100000001
11681.0,509.0,0.23800000000000002,1627303.47,2134266.08,506962.6100000001
12214.0,530.0,0.152,1630110.06,1921239.81,291129.75
13496.0,565.0,0.152,1630110.06,1921239.81,291129.75
15255.0,602.0,0.152,1630110.06,1921239.81,291129.75
16574.0,640.0,0.152,1630110.06,1921239.81,291129.75
18101.0,673.0,0.152,1630110.06,1921239.81,291129.75
18701.0,713.0,0.134,1630110.06,1882664.242,252554.18200000003
20181.0,760.0,0.134,1630110.06,1882664.24,252554.17999999993
21546.0,806.0,0.134,1630110.06,1882664.24,252554.17999999993
22993.0,901.0,0.134,1630110.06,1882664.24,252554.17999999993
24080.0,957.0,0.131,1630110.06,1876898.94,246788.8799999999
25217.0,1002.0,0.128,1630110.06,1868509.05,238398.99
26256.0,1050.0,0.12300000000000001,1630836.94,1859137.63,228300.68999999994
28614.0,1086.0,0.12300000000000001,1630893.84,1859137.63,228243.7899999998
30712.0,1135.0,0.121,1630893.84,1855828.653,224934.81299999985
31590.0,1172.0,0.12,1630893.84,1853425.23,222531.3899999999
32340.0,1219.0,0.11699999999999999,1633652.01,1849188.651,215536.64100000006
34485.0,1272.0,0.111,1635556.75,1839498.17,203941.41999999993
37907.0,1351.0,0.10800000000000001,1639147.32,1838392.9,199245.57999999984
41272.0,1440.0,0.107,1641547.33,1838392.9,196845.56999999983
45713.0,1535.0,0.10300000000000001,1649558.44,1838392.9,188834.45999999996
48935.0,1595.0,0.10099999999999999,1650800.02,1836746.274,185946.25399999996
52019.0,1643.0,0.10099999999999999,1651186.79,1836746.27,185559.47999999998
54175.0,1697.0,0.1,1651186.79,1834591.158,183404.36800000002
56008.0,1755.0,0.0981,1653360.69,1833118.26,179757.57000000007
61100.0,1855.0,0.09730000000000001,1654794.95,1833118.26,178323.31000000006
65673.0,1925.0,0.0969,1654794.95,1832313.347,177518.3970000001
70477.0,2166.0,0.0953,1654794.95,1829008.065,174213.115
76705.0,2305.0,0.0953,1654794.95,1829008.06,174213.1100000001
82581.0,2447.0,0.08800000000000001,1665367.62,1826034.397,160666.777
89068.0,2591.0,0.08460000000000001,1671631.16,1826034.4,154403.24
91815.0,2664.0,0.0837,1672029.63,1824674.21,152644.58000000007
96466.0,2739.0,0.0837,1672029.63,1824674.21,152644.58000000007
100959.0,2847.0,0.08320000000000001,1672029.63,1823762.97,151733.34000000008
104504.0,2921.0,0.08230000000000001,1673379.89,1823484.67,150104.78000000003
108626.0,2992.0,0.0796,1673379.89,1818060.7,144680.81000000006
117103.0,3140.0,0.0786,1675176.68,1818060.7,142884.02000000002
126033.0,3297.0,0.07830000000000001,1675738.21,1818060.7,142322.49
132962.0,3376.0,0.0782,1675966.07,1818060.7,142094.6299999999
140617.0,3518.0,0.077,1678032.06,1818060.7,140028.6399999999
145184.0,3587.0,0.077,1678032.06,1818060.7,140028.6399999999
152338.0,3746.0,0.0767,1678705.03,1818060.7,139355.66999999993
157481.0,3876.0,0.0765,1679022.77,1818060.7,139037.92999999993
163572.0,4025.0,0.0756,1679341.72,1816683.24,137341.52000000002
176687.0,4256.0,0.0751,1680245.76,1816683.24,136437.47999999998
182068.0,4335.0,0.075,1680474.37,1816683.24,136208.86999999988
190370.0,4520.0,0.075,1680474.37,1816683.24,136208.86999999988
195879.0,4613.0,0.0745,1681269.36,1816683.24,135413.8799999999
198276.0,4685.0,0.0745,1681269.36,1816683.24,135413.8799999999
203155.0,4879.0,0.0745,1681296.77,1816683.24,135386.46999999997
208847.0,4988.0,0.0743,1681711.51,1816683.24,134971.72999999998
214015.0,5082.0,0.0742,1681899.12,1816683.24,134784.11999999988
219833.0,5170.0,0.0738,1682602.98,1816683.24,134080.26
229790.0,5377.0,0.0737,1682747.12,1816683.24,133936.11999999988
234608.0,5459.0,0.0734,1683335.74,1816683.24,133347.5
240715.0,5554.0,0.0733,1683561.72,1816683.24,133121.52000000002
248117.0,5716.0,0.0732,1683648.36,1816683.24,133034.8799999999
254606.0,5872.0,0.0727,1683770.23,1815778.444,132008.21399999992
258602.0,5955.0,0.0726,1684038.28,1815778.44,131740.15999999992
264563.0,6105.0,0.0724,1684293.32,1815778.44,131485.11999999988
272056.0,6249.0,0.0724,1684378.02,1815778.44,131400.41999999993
276150.0,6336.0,0.0724,1684378.02,1815778.44,131400.41999999993
281198.0,6480.0,0.07200000000000001,1685026.22,1815778.44,130752.21999999997
290901.0,6654.0,0.0718,1685326.87,1815778.44,130451.56999999983
296886.0,6746.0,0.0716,1685720.66,1815778.44,130057.78000000003
305906.0,6958.0,0.07150000000000001,1685993.54,1815778.44,129784.8999999999
312028.0,6996.0,0.07110000000000001,1686229.57,1815368.435,129138.86499999999
323000.0,7219.0,0.07110000000000001,1686267.85,1815368.44,129100.58999999985
325292.0,7311.0,0.071,1686500.46,1815368.42,128867.95999999996
335070.0,7474.0,0.0709,1686665.87,1815368.42,128702.54999999981
341519.0,7633.0,0.0707,1686944.62,1815368.42,128423.79999999981
351101.0,7743.0,0.0706,1687116.67,1815368.42,128251.75
358204.0,7875.0,0.0706,1687181.04,1815368.42,128187.37999999989
363990.0,8010.0,0.0706,1687181.04,1815368.42,128187.37999999989
374278.0,8192.0,0.0702,1687618.3,1814950.2,127331.8999999999
378874.0,8332.0,0.0701,1687681.29,1814950.2,127268.90999999992
385238.0,8491.0,0.07,1687880.37,1814950.2,127069.82999999984
394767.0,8605.0,0.0699,1688118.33,1814950.2,126831.86999999988
400803.0,8745.0,0.0698,1688221.33,1814950.2,126728.86999999988
406494.0,8832.0,0.0697,1688527.41,1814950.2,126422.79000000004
413574.0,8935.0,0.0696,1688540.93,1814950.2,126409.27000000002
418432.0,9060.0,0.0696,1688642.88,1814950.2,126307.32000000007
426350.0,9197.0,0.0695,1688770.76,1814950.2,126179.43999999994
433631.0,9348.0,0.0695,1688885.86,1814950.2,126064.33999999985
442700.0,9514.0,0.0695,1688885.86,1814950.2,126064.33999999985
448670.0,9650.0,0.0693,1689230.68,1814950.2,125719.52000000002
455850.0,9734.0,0.06910000000000001,1689450.92,1814950.2,125499.28000000003
464065.0,9887.0,0.069,1689650.7,1814950.2,125299.5
471911.0,10025.0,0.069,1689733.66,1814950.2,125216.54000000004
482039.0,10220.0,0.0689,1689884.21,1814950.2,125065.98999999999
488385.0,10345.0,0.0688,1690058.96,1814950.2,124891.23999999999
493761.0,10430.0,0.0688,1690150.44,1814950.2,124799.76000000001
498443.0,10599.0,0.0688,1690150.44,1814950.2,124799.76000000001
501150.0,10621.0,0.0688,1690150.44,1814950.2,124799.76000000001
512158.0,10785.0,0.06860000000000001,1690499.18,1814950.2,124451.02000000002
516579.0,10885.0,0.06860000000000001,1690499.18,1814950.2,124451.02000000002
524049.0,11115.0,0.06849999999999999,1690635.99,1814950.2,124314.20999999996
530880.0,11205.0,0.0684,1690777.57,1814950.2,124172.62999999989
537125.0,11361.0,0.0684,1690777.57,1814950.2,124172.62999999989
542130.0,11539.0,0.0684,1690882.74,1814950.2,124067.45999999996
550062.0,11640.0,0.06820000000000001,1691094.28,1814950.2,123855.91999999993
557139.0,11793.0,0.06820000000000001,1691124.99,1814950.2,123825.20999999996
563267.0,11915.0,0.06820000000000001,1691124.99,1814950.2,123825.20999999996
567703.0,12010.0,0.068,1691124.99,1814450.82,123325.83000000007
577755.0,12196.0,0.0678,1691401.61,1814450.82,123049.20999999996
585376.0,12445.0,0.0678,1691433.98,1814450.82,123016.84000000008
593806.0,12612.0,0.0677,1691700.66,1814450.82,122750.16000000015
603305.0,12797.0,0.0676,1691841.34,1814450.82,122609.47999999998
613723.0,12985.0,0.0675,1691995.33,1814450.82,122455.48999999999
622258.0,13140.0,0.0674,1692135.47,1814450.82,122315.3500000001
631433.0,13292.0,0.0674,1692145.23,1814450.82,122305.59000000008
642046.0,13453.0,0.0674,1692229.18,1814450.82,122221.64000000013
646000.0,13520.0,0.0674,1692229.18,1814450.82,122221.64000000013
651411.0,13649.0,0.06570000000000001,1692405.04,1811508.75,119103.70999999996
659582.0,13851.0,0.0643,1692405.04,1808740.77,116335.72999999998
664359.0,13950.0,0.06420000000000001,1692587.35,1808740.77,116153.41999999993
671017.0,14097.0,0.06420000000000001,1692663.01,1808740.77,116077.76000000001
676307.0,14188.0,0.0641,1692767.33,1808740.77,115973.43999999994
681586.0,14270.0,0.0641,1692805.7,1808740.77,115935.07000000007
684674.0,14345.0,0.0641,1692805.7,1808740.77,115935.07000000007
689746.0,14423.0,0.0641,1692805.7,1808740.77,115935.07000000007
692653.0,14500.0,0.0641,1692805.7,1808740.77,115935.07000000007
703842.0,14729.0,0.064,1693019.5,1808740.77,115721.27000000002
710876.0,14920.0,0.0639,1693107.47,1808740.77,115633.30000000005
714949.0,15145.0,0.062400000000000004,1693139.46,1805754.5,112615.04000000004
728119.0,15405.0,0.0622,1693362.74,1805754.5,112391.76000000001
734459.0,15500.0,0.0622,1693449.16,1805754.5,112305.34000000008
743617.0,15617.0,0.0622,1693509.47,1805754.5,112245.03000000003
749358.0,15760.0,0.0621,1693587.22,1805754.5,112167.28000000003
756214.0,15905.0,0.0621,1693670.12,1805754.5,112084.37999999989
761588.0,15995.0,0.061900000000000004,1693744.59,1805465.39,111720.79999999981
771102.0,16233.0,0.0618,1693851.39,1805465.39,111614.0
778781.0,16399.0,0.0618,1693906.65,1805465.39,111558.73999999999
785613.0,16502.0,0.0618,1693932.6,1805465.39,111532.7899999998
790875.0,16659.0,0.0618,1693962.75,1805465.39,111502.6399999999
795798.0,16749.0,0.0617,1694069.19,1805465.39,111396.19999999995
802595.0,16925.0,0.0617,1694094.69,1805465.39,111370.69999999995
807799.0,17012.0,0.061200000000000004,1694167.53,1804697.57,110530.04000000004
813256.0,17106.0,0.061200000000000004,1694226.44,1804697.57,110471.13000000012
819954.0,17201.0,0.061200000000000004,1694274.2,1804697.57,110423.37000000011
825244.0,17336.0,0.0611,1694356.37,1804697.57,110341.19999999995
831368.0,17435.0,0.0611,1694397.87,1804697.57,110299.69999999995
838811.0,17586.0,0.0611,1694495.51,1804697.57,110202.06000000006
843464.0,17671.0,0.061,1694523.48,1804697.57,110174.09000000008
851596.0,17829.0,0.061,1694551.24,1804697.57,110146.33000000007
857737.0,17988.0,0.061,1694568.97,1804697.57,110128.6000000001
867177.0,18165.0,0.0609,1694704.85,1804697.57,109992.71999999997
875022.0,18331.0,0.0609,1694757.67,1804697.57,109939.90000000014
886407.0,18525.0,0.0609,1694842.34,1804697.57,109855.22999999998
890129.0,18610.0,0.0608,1694883.81,1804697.57,109813.76000000001
896788.0,18781.0,0.0608,1694915.23,1804697.56,109782.33000000007
901647.0,18874.0,0.0608,1694944.5,1804697.56,109753.06000000006
909460.0,19037.0,0.0608,1695023.44,1804697.56,109674.12000000011
916707.0,19211.0,0.060700000000000004,1695084.04,1804697.56,109613.52000000002
926949.0,19395.0,0.060700000000000004,1695158.98,1804697.56,109538.58000000007
930115.0,19467.0,0.060700000000000004,1695158.98,1804697.56,109538.58000000007
939755.0,19650.0,0.060700000000000004,1695230.3,1804697.56,109467.26000000001
944555.0,19752.0,0.060599999999999994,1695320.46,1804697.56,109377.1000000001
949304.0,19897.0,0.060599999999999994,1695363.61,1804697.56,109333.94999999995
954720.0,19991.0,0.060599999999999994,1695409.01,1804697.56,109288.55000000005
963235.0,20144.0,0.0605,1695473.85,1804697.56,109223.70999999996
967513.0,20232.0,0.0605,1695525.67,1804697.56,109171.89000000013
977518.0,20463.0,0.0605,1695594.71,1804697.56,109102.8500000001
987178.0,20641.0,0.0604,1695695.27,1804697.56,109002.29000000004
994283.0,20747.0,0.0604,1695697.86,1804697.56,108999.69999999995
1001731.0,20850.0,0.060300000000000006,1695810.99,1804697.56,108886.57000000007
1012279.0,21076.0,0.060300000000000006,1695879.03,1804697.56,108818.53000000003
1017664.0,21176.0,0.060300000000000006,1695882.35,1804697.56,108815.20999999996
1021075.0,21256.0,0.0602,1695968.47,1804697.56,108729.09000000008
1028637.0,21425.0,0.0602,1696023.7,1804697.56,108673.8600000001
1036454.0,21597.0,0.0602,1696059.46,1804697.56,108638.1000000001
1041028.0,21693.0,0.0602,1696091.58,1804697.56,108605.97999999998
1044445.0,21790.0,0.0602,1696115.89,1804697.56,108581.67000000016
1053472.0,21984.0,0.0601,1696159.66,1804697.56,108537.90000000014
1056882.0,22068.0,0.0601,1696159.66,1804697.56,108537.90000000014
1063782.0,22163.0,0.0601,1696159.66,1804697.56,108537.90000000014
1067420.0,22305.0,0.0601,1696218.72,1804697.56,108478.84000000008
1073030.0,22408.0,0.0601,1696267.88,1804697.56,108429.68000000017
1083994.0,22672.0,0.06,1696342.63,1804697.56,108354.93000000017
1093221.0,22865.0,0.06,1696425.86,1804697.56,108271.69999999995
1098398.0,22963.0,0.06,1696478.72,1804697.56,108218.84000000008
1106967.0,23140.0,0.0599,1696511.47,1804697.56,108186.09000000008
1114518.0,23256.0,0.0599,1696588.87,1804697.56,108108.68999999994
1119325.0,23396.0,0.0599,1696599.65,1804697.56,108097.91000000015
1125108.0,23516.0,0.0599,1696642.95,1804697.56,108054.6100000001
1132939.0,23700.0,0.0599,1696642.95,1804697.56,108054.6100000001
1137515.0,23854.0,0.059800000000000006,1696719.92,1804697.56,107977.64000000013
1143260.0,23950.0,0.059800000000000006,1696791.85,1804697.56,107905.70999999996
1157126.0,24222.0,0.059699999999999996,1696878.86,1804697.56,107818.69999999995
1163900.0,24330.0,0.059699999999999996,1696878.86,1804697.56,107818.69999999995
1170534.0,24439.0,0.059699999999999996,1696933.48,1804697.56,107764.08000000007
1177255.0,24638.0,0.059699999999999996,1696995.54,1804697.56,107702.02000000002
1185546.0,24827.0,0.059699999999999996,1697023.97,1804697.56,107673.59000000008
1191401.0,24926.0,0.0596,1697059.45,1804697.56,107638.1100000001
1198173.0,25108.0,0.0596,1697131.06,1804697.56,107566.5
1201868.0,25200.0,0.0596,1697158.01,1804697.56,107539.55000000005
1210520.0,25392.0,0.0596,1697203.44,1804697.56,107494.12000000011
1215558.0,25485.0,0.059500000000000004,1697230.32,1804697.56,107467.23999999999
1219633.0,25585.0,0.059500000000000004,1697254.04,1804697.56,107443.52000000002
1224802.0,25685.0,0.059500000000000004,1697288.87,1804697.56,107408.68999999994
1232436.0,25860.0,0.059500000000000004,1697341.21,1804697.56,107356.3500000001
1237911.0,25958.0,0.059500000000000004,1697370.09,1804697.56,107327.46999999997
1244753.0,26110.0,0.05940000000000001,1697426.42,1804697.56,107271.14000000013
1251436.0,26232.0,0.05940000000000001,1697474.09,1804697.56,107223.46999999997
1258806.0,26404.0,0.05940000000000001,1697506.47,1804697.56,107191.09000000008
1263408.0,26491.0,0.05940000000000001,1697550.4,1804697.56,107147.16000000015
1271885.0,26700.0,0.0593,1697596.48,1804697.56,107101.08000000007
1278210.0,26803.0,0.0593,1697596.48,1804697.56,107101.08000000007
1282627.0,26954.0,0.0593,1697611.35,1804697.56,107086.20999999996
1290990.0,27078.0,0.0593,1697611.35,1804697.56,107086.20999999996
1297743.0,27247.0,0.0593,1697699.78,1804697.56,106997.78000000003
1302093.0,27358.0,0.0593,1697699.78,1804697.56,106997.78000000003
1309839.0,27543.0,0.0592,1697802.64,1804697.56,106894.92000000016
1318741.0,27721.0,0.0592,1697802.64,1804697.56,106894.92000000016
1324132.0,27872.0,0.0592,1697873.89,1804697.56,106823.67000000016
1330206.0,27978.0,0.0592,1697909.23,1804697.56,106788.33000000007
1337513.0,28160.0,0.0592,1697939.36,1804697.56,106758.19999999995
1341836.0,28269.0,0.0591,1698006.76,1804697.56,106690.80000000005
1347686.0,28401.0,0.0591,1698021.12,1804697.56,106676.43999999994
1355722.0,28600.0,0.0591,1698064.67,1804697.56,106632.89000000013
1360438.0,28699.0,0.0591,1698085.11,1804697.56,106612.44999999995
1365355.0,28810.0,0.0591,1698129.24,1804697.56,106568.32000000007
1371393.0,28980.0,0.059000000000000004,1698144.39,1804697.56,106553.17000000016
1375750.0,29071.0,0.059000000000000004,1698181.36,1804697.56,106516.19999999995
1382134.0,29172.0,0.059000000000000004,1698210.87,1804697.56,106486.68999999994
1387784.0,29275.0,0.059000000000000004,1698243.2,1804697.56,106454.3600000001
1393878.0,29435.0,0.059000000000000004,1698287.08,1804697.56,106410.47999999998
1400297.0,29604.0,0.0589,1698334.0,1804697.56,106363.56000000006
1407552.0,29728.0,0.0589,1698389.65,1804697.56,106307.91000000015
1414109.0,29904.0,0.0589,1698405.11,1804697.56,106292.44999999995
1419591.0,30004.0,0.0589,1698434.03,1804697.56,106263.53000000003
1422966.0,30048.0,0.0589,1698452.81,1804697.56,106244.75
1426992.0,30220.0,0.0589,1698472.37,1804697.56,106225.18999999994
1432284.0,30336.0,0.0589,1698485.28,1804697.56,106212.28000000003
1436125.0,30445.0,0.0588,1698541.06,1804697.56,106156.5
1444475.0,30631.0,0.0588,1698583.18,1804697.56,106114.38000000012
1448089.0,30718.0,0.0588,1698610.42,1804697.56,106087.14000000013
1451612.0,30820.0,0.0588,1698630.0,1804697.56,106067.56000000006
1457612.0,30940.0,0.0587,1698684.24,1804697.56,106013.32000000007
1463881.0,31126.0,0.0587,1698707.58,1804697.56,105989.97999999998
1476104.0,31361.0,0.0587,1698763.44,1804697.56,105934.12000000011
1490345.0,31645.0,0.0587,1698831.52,1804697.56,105866.04000000004
1501417.0,31853.0,0.058600000000000006,1698900.71,1804697.56,105796.8500000001
1506563.0,32000.0,0.058600000000000006,1698922.73,1804697.56,105774.83000000007
1511923.0,32182.0,0.058600000000000006,1698960.5,1804697.56,105737.06000000006
1528096.0,32480.0,0.058600000000000006,1698986.22,1804697.56,105711.34000000008
1530358.0,32562.0,0.058600000000000006,1698986.22,1804697.56,105711.34000000008
1539841.0,32760.0,0.058499999999999996,1699068.93,1804697.56,105628.63000000012
1544994.0,32870.0,0.058499999999999996,1699105.02,1804697.56,105592.54000000004
1549497.0,32970.0,0.058499999999999996,1699130.4,1804697.56,105567.16000000015
1553830.0,33080.0,0.058499999999999996,1699160.67,1804697.56,105536.89000000013
1558894.0,33184.0,0.058499999999999996,1699187.56,1804697.56,105510.0
1569749.0,33401.0,0.0584,1699220.97,1804697.56,105476.59000000008
1578831.0,33608.0,0.0584,1699270.99,1804697.56,105426.57000000007
1589230.0,33863.0,0.0584,1699291.96,1804697.56,105405.6000000001
1594269.0,34031.0,0.0584,1699296.78,1804697.56,105400.78000000003
1601944.0,34226.0,0.0584,1699320.04,1804697.56,105377.52000000002
1605267.0,34320.0,0.0584,1699320.04,1804697.56,105377.52000000002
1612319.0,34529.0,0.0584,1699393.36,1804697.56,105304.19999999995
1616964.0,34633.0,0.058300000000000005,1699425.17,1804697.56,105272.39000000013
1620181.0,34677.0,0.058300000000000005,1699425.17,1804697.56,105272.39000000013
1626340.0,34879.0,0.058300000000000005,1699457.44,1804697.56,105240.12000000011
1637275.0,35110.0,0.058300000000000005,1699504.22,1804697.56,105193.34000000008
1644489.0,35251.0,0.058300000000000005,1699526.3,1804697.56,105171.26000000001
1650663.0,35440.0,0.058300000000000005,1699545.39,1804697.56,105152.17000000016
1658775.0,35660.0,0.058300000000000005,1699570.15,1804697.56,105127.41000000015
1666366.0,35859.0,0.0582,1699632.27,1804697.56,105065.29000000004
1673348.0,36004.0,0.0582,1699661.02,1804697.56,105036.54000000004
1682147.0,36205.0,0.0582,1699680.07,1804697.56,105017.48999999999
1691133.0,36410.0,0.0582,1699719.9,1804697.56,104977.66000000015
1700590.0,36612.0,0.0582,1699752.51,1804697.56,104945.05000000005
1704910.0,36710.0,0.0581,1699788.08,1804697.56,104909.47999999998
1715409.0,36937.0,0.0581,1699856.33,1804697.56,104841.22999999998
1720292.0,37121.0,0.0581,1699881.08,1804697.56,104816.47999999998
1725141.0,37225.0,0.0581,1699921.71,1804697.56,104775.8500000001
1732115.0,37356.0,0.0581,1699926.18,1804697.56,104771.38000000012
1739050.0,37524.0,0.057999999999999996,1699970.93,1804697.56,104726.63000000012
1746279.0,37740.0,0.057999999999999996,1700004.63,1804697.56,104692.93000000017
1751922.0,37898.0,0.057999999999999996,1700008.71,1804697.56,104688.8500000001
1756972.0,38008.0,0.057999999999999996,1700014.64,1804697.56,104682.92000000016
1760835.0,38106.0,0.057999999999999996,1700014.64,1804697.56,104682.92000000016
1769474.0,38306.0,0.057999999999999996,1700090.92,1804697.56,104606.64000000013
1774141.0,38426.0,0.0579,1700122.51,1804697.56,104575.05000000005
1779593.0,38554.0,0.0579,1700135.76,1804697.56,104561.80000000005
1786321.0,38754.0,0.0579,1700150.72,1804697.56,104546.84000000008
1790107.0,38847.0,0.0579,1700176.64,1804697.56,104520.92000000016
1805684.0,39163.0,0.0579,1700246.9,1804697.56,104450.66000000015
1811923.0,39291.0,0.0579,1700257.55,1804697.56,104440.01000000001
1820595.0,39556.0,0.0579,1700284.11,1804697.56,104413.44999999995
1827338.0,39747.0,0.057800000000000004,1700300.16,1804697.56,104397.40000000014
1838070.0,39965.0,0.057800000000000004,1700364.67,1804697.56,104332.89000000013
1845249.0,40182.0,0.057800000000000004,1700376.1,1804697.56,104321.45999999996
1849788.0,40280.0,0.057800000000000004,1700395.75,1804697.56,104301.81000000006
1857387.0,40486.0,0.057800000000000004,1700423.96,1804697.56,104273.6000000001
1861906.0,40604.0,0.057800000000000004,1700429.99,1804697.56,104267.57000000007
1868901.0,40736.0,0.057800000000000004,1700461.84,1804697.56,104235.71999999997
1876276.0,40867.0,0.057699999999999994,1700492.6,1804697.56,104204.95999999996
1878591.0,40950.0,0.057699999999999994,1700508.18,1804697.56,104189.38000000012
1888421.0,41163.0,0.057699999999999994,1700525.12,1804697.56,104172.43999999994
1894890.0,41296.0,0.057699999999999994,1700571.98,1804697.56,104125.58000000007
1899296.0,41420.0,0.057699999999999994,1700571.98,1804697.56,104125.58000000007
1906291.0,41620.0,0.057699999999999994,1700598.41,1804697.56,104099.15000000014
1915750.0,41845.0,0.057699999999999994,1700629.86,1804697.56,104067.69999999995
1929443.0,42192.0,0.0576,1700676.82,1804697.56,104020.73999999999
1935137.0,42333.0,0.0576,1700693.5,1804697.56,104004.06000000006
1941592.0,42526.0,0.0576,1700718.92,1804697.56,103978.64000000013
1945552.0,42643.0,0.0576,1700732.18,1804697.56,103965.38000000012
1952032.0,42778.0,0.0576,1700757.78,1804697.56,103939.78000000003
1959249.0,42933.0,0.0576,1700784.39,1804697.56,103913.17000000016
1966601.0,43165.0,0.0576,1700807.38,1804697.56,103890.18000000017
1969213.0,43197.0,0.0576,1700826.03,1804697.56,103871.53000000003
1976605.0,43390.0,0.0575,1700842.22,1804697.56,103855.34000000008
1983200.0,43623.0,0.0575,1700872.29,1804697.56,103825.27000000002
1992529.0,43855.0,0.0575,1700899.2,1804697.56,103798.3600000001
2003114.0,44048.0,0.0575,1700924.72,1804697.56,103772.84000000008
2007810.0,44212.0,0.0575,1700945.82,1804697.56,103751.73999999999
2017668.0,44434.0,0.0575,1700982.8,1804697.56,103714.76000000001
2023196.0,44562.0,0.05740000000000001,1701019.45,1804697.56,103678.1100000001
2031960.0,44772.0,0.05740000000000001,1701026.56,1804697.56,103671.0
2036016.0,44890.0,0.05740000000000001,1701056.64,1804697.56,103640.92000000016
2043379.0,45105.0,0.05740000000000001,1701071.38,1804697.56,103626.18000000017
2049044.0,45245.0,0.05740000000000001,1701100.3,1804697.56,103597.26000000001
2054561.0,45360.0,0.05740000000000001,1701103.85,1804697.56,103593.70999999996
2061143.0,45506.0,0.05740000000000001,1701137.04,1804641.67,103504.62999999989
2068491.0,45700.0,0.057300000000000004,1701167.7,1804641.67,103473.96999999997
2077199.0,45862.0,0.057300000000000004,1701198.44,1804641.67,103443.22999999998
2083715.0,46099.0,0.057300000000000004,1701210.1,1804641.67,103431.56999999983
2087972.0,46170.0,0.057300000000000004,1701210.1,1804641.67,103431.56999999983
2092980.0,46377.0,0.057300000000000004,1701237.86,1804641.65,103403.7899999998
2102501.0,46612.0,0.057300000000000004,1701258.36,1804641.65,103383.2899999998
2105413.0,46659.0,0.057300000000000004,1701288.28,1804641.65,103353.36999999988
2110077.0,46784.0,0.057300000000000004,1701309.0,1804641.65,103332.6499999999
2113377.0,46895.0,0.057300000000000004,1701321.32,1804641.65,103320.32999999984
2120372.0,47106.0,0.0572,1701340.86,1804641.65,103300.7899999998
2124017.0,47217.0,0.0572,1701348.92,1804641.65,103292.72999999998
2134106.0,47443.0,0.0572,1701387.37,1804641.65,103254.2799999998
2139090.0,47579.0,0.0572,1701405.85,1804641.65,103235.79999999981
2145554.0,47718.0,0.0572,1701417.85,1804641.65,103223.79999999981
2154062.0,47940.0,0.0572,1701423.08,1804641.65,103218.56999999983
2159095.0,48053.0,0.0572,1701466.13,1804641.65,103175.52000000002
2161799.0,48150.0,0.0572,1701468.93,1804641.65,103172.71999999997
2165325.0,48274.0,0.0572,1701481.4,1804641.65,103160.25
2168744.0,48325.0,0.0572,1701498.0,1804641.65,103143.6499999999
2174746.0,48522.0,0.0571,1701514.73,1804641.65,103126.91999999993
2182068.0,48660.0,0.0571,1701533.62,1804641.65,103108.0299999998
2190170.0,48921.0,0.0571,1701566.2,1804641.65,103075.44999999995
2194741.0,49030.0,0.0571,1701579.85,1804641.65,103061.79999999981
2200697.0,49180.0,0.0571,1701599.86,1804641.65,103041.7899999998
2205065.0,49294.0,0.0564,1701605.43,1803251.498,101646.06799999997
2207205.0,49399.0,0.0564,1701605.43,1803251.5,101646.07000000007
2218757.0,49678.0,0.0563,1701666.98,1803251.5,101584.52000000002
2229814.0,50030.0,0.0563,1701688.79,1803251.5,101562.70999999996
2235932.0,50167.0,0.0563,1701709.86,1803251.5,101541.6399999999
2243736.0,50332.0,0.0563,1701740.9,1803251.5,101510.6000000001
2250676.0,50535.0,0.0563,1701764.89,1803251.5,101486.6100000001
2258110.0,50697.0,0.0563,1701782.76,1803251.5,101468.73999999999
2266558.0,50922.0,0.0563,1701813.37,1803251.5,101438.12999999989
2273016.0,51056.0,0.0562,1701819.19,1803251.5,101432.31000000006
2279599.0,51256.0,0.0562,1701847.05,1803251.5,101404.44999999995
2289432.0,51495.0,0.0562,1701879.3,1803251.5,101372.19999999995
2298148.0,51755.0,0.0562,1701896.45,1803251.5,101355.05000000005
2308418.0,52011.0,0.0562,1701930.33,1803251.5,101321.16999999993
2318456.0,52314.0,0.0562,1701952.82,1803251.5,101298.67999999993
2324751.0,52446.0,0.056100000000000004,1701952.82,1803181.134,101228.31400000001
2327455.0,52561.0,0.056100000000000004,1701982.95,1803167.559,101184.60899999994
2330396.0,52676.0,0.056100000000000004,1701998.36,1803167.56,101169.19999999995
2335979.0,52826.0,0.056100000000000004,1702009.74,1803167.56,101157.82000000007
2347471.0,53121.0,0.056100000000000004,1702050.72,1803167.56,101116.84000000008
2358952.0,53413.0,0.056100000000000004,1702081.45,1803167.56,101086.1100000001
2364347.0,53537.0,0.056100000000000004,1702083.8,1803167.56,101083.76000000001
2367176.0,53695.0,0.056100000000000004,1702099.76,1803167.56,101067.80000000005
2376778.0,53961.0,0.055999999999999994,1702129.76,1803167.56,101037.80000000005
2383767.0,54116.0,0.055999999999999994,1702150.11,1803167.56,101017.44999999995
2388983.0,54247.0,0.055999999999999994,1702165.13,1803167.56,101002.43000000017
2400318.0,54558.0,0.055999999999999994,1702177.45,1803167.56,100990.1100000001
2407422.0,54777.0,0.055999999999999994,1702195.19,1803167.56,100972.37000000011
2414333.0,54934.0,0.055999999999999994,1702218.27,1803167.56,100949.29000000004
2417370.0,55046.0,0.055999999999999994,1702227.38,1803167.56,100940.18000000017
2427050.0,55274.0,0.055999999999999994,1702243.4,1803167.56,100924.16000000015
2431582.0,55395.0,0.055999999999999994,1702258.45,1803167.56,100909.1100000001
2441551.0,55682.0,0.0559,1702300.92,1803167.56,100866.64000000013
2446054.0,55820.0,0.0559,1702310.04,1803167.56,100857.52000000002
2455300.0,56085.0,0.0559,1702323.61,1803167.56,100843.94999999995
2462566.0,56231.0,0.0559,1702348.49,1803167.56,100819.07000000007
2469980.0,56462.0,0.0559,1702360.39,1803167.56,100807.17000000016
2477792.0,56618.0,0.0559,1702374.27,1803167.56,100793.29000000004
2481348.0,56741.0,0.0559,1702387.99,1803167.56,100779.57000000007
2485072.0,56885.0,0.0559,1702387.99,1803167.56,100779.57000000007
2491151.0,57051.0,0.0559,1702418.73,1803167.56,100748.83000000007
2500790.0,57327.0,0.0559,1702445.35,1803167.56,100722.20999999996
2506071.0,57466.0,0.0558,1702467.74,1803167.56,100699.82000000007
2513189.0,57690.0,0.0558,1702483.32,1803167.56,100684.23999999999
2520051.0,57842.0,0.0558,1702495.31,1803167.56,100672.25
2525898.0,58016.0,0.0558,1702495.31,1803167.56,100672.25
2531870.0,58161.0,0.0558,1702529.45,1803167.56,100638.1100000001
2536120.0,58295.0,0.0558,1702550.76,1803167.56,100616.80000000005
2547080.0,58583.0,0.0558,1702576.13,1803167.56,100591.43000000017
2552830.0,58730.0,0.0558,1702591.07,1803167.56,100576.48999999999
2560841.0,58996.0,0.0558,1702606.6,1803167.56,100560.95999999996
2570963.0,59255.0,0.0558,1702606.6,1803167.56,100560.95999999996
2578251.0,59488.0,0.055700000000000006,1702643.09,1803167.56,100524.46999999997
2583545.0,59646.0,0.055700000000000006,1702654.64,1803167.56,100512.92000000016
2589362.0,59803.0,0.055700000000000006,1702680.64,1803167.56,100486.92000000016
2598592.0,60099.0,0.055700000000000006,1702681.39,1803167.56,100486.17000000016
2602425.0,60216.0,0.055700000000000006,1702716.45,1803167.56,100451.1100000001
2610612.0,60473.0,0.055700000000000006,1702744.5,1803167.56,100423.06000000006
2617620.0,60645.0,0.055700000000000006,1702758.45,1803167.56,100409.1100000001
2622202.0,60791.0,0.055700000000000006,1702758.45,1803167.56,100409.1100000001
2627663.0,60935.0,0.055700000000000006,1702775.28,1803167.56,100392.28000000003
2632702.0,61091.0,0.055700000000000006,1702780.09,1803167.56,100387.46999999997
2640568.0,61365.0,0.055700000000000006,1702821.04,1803167.56,100346.52000000002
2646799.0,61565.0,0.0556,1702821.91,1803167.56,100345.65000000014
2653859.0,61764.0,0.0556,1702837.3,1803167.56,100330.26000000001
2656566.0,61878.0,0.0556,1702859.35,1803167.56,100308.20999999996
2661577.0,62019.0,0.0556,1702872.25,1803167.56,100295.31000000006
2666088.0,62141.0,0.0556,1702876.23,1803167.56,100291.33000000007
2673589.0,62392.0,0.0556,1702890.15,1803167.56,100277.41000000015
2680938.0,62584.0,0.0556,1702919.34,1803167.56,100248.21999999997
2686847.0,62836.0,0.0556,1702934.96,1803167.56,100232.6000000001
2693877.0,63017.0,0.0556,1702944.84,1803167.56,100222.71999999997
2701171.0,63247.0,0.0556,1702976.86,1803167.56,100190.69999999995
2709515.0,63519.0,0.0556,1702998.51,1803167.56,100169.05000000005
2713866.0,63640.0,0.0555,1703002.86,1803167.56,100164.69999999995
2718556.0,63764.0,0.0555,1703007.02,1803167.56,100160.54000000004
2720762.0,63885.0,0.0555,1703019.9,1803167.56,100147.66000000015
2729885.0,64189.0,0.0555,1703034.08,1803167.56,100133.47999999998
2740358.0,64589.0,0.0555,1703046.91,1803167.56,100120.65000000014
2748300.0,64869.0,0.0555,1703078.68,1803167.56,100088.88000000012
2755418.0,65063.0,0.0555,1703086.77,1803167.56,100080.79000000004
2762916.0,65322.0,0.0555,1703111.03,1803167.56,100056.53000000003
2765866.0,65370.0,0.0555,1703111.03,1803167.56,100056.53000000003
2769741.0,65508.0,0.0555,1703111.03,1803167.56,100056.53000000003
2778667.0,65775.0,0.0555,1703158.65,1803167.56,100008.91000000015
2788083.0,65988.0,0.0555,1703178.28,1803167.56,99989.28000000003
2794038.0,66215.0,0.055400000000000005,1703193.03,1803167.56,99974.53000000003
2804191.0,66503.0,0.055400000000000005,1703212.09,1803167.56,99955.46999999997
2811007.0,66684.0,0.055400000000000005,1703237.92,1803167.56,99929.64000000013
2818008.0,66931.0,0.055400000000000005,1703245.06,1803167.56,99922.5
2823563.0,67117.0,0.055400000000000005,1703266.37,1803167.56,99901.18999999994
2830115.0,67308.0,0.055400000000000005,1703283.85,1803167.56,99883.70999999996
2833748.0,67445.0,0.055400000000000005,1703295.81,1803167.56,99871.75
2841886.0,67647.0,0.055400000000000005,1703310.31,1803167.56,99857.25
2847701.0,67880.0,0.055400000000000005,1703324.17,1803167.56,99843.39000000013
2857922.0,68201.0,0.055400000000000005,1703344.33,1803167.56,99823.22999999998
2871571.0,68590.0,0.0553,1703374.83,1803167.56,99792.72999999998
2876015.0,68730.0,0.0553,1703383.61,1803167.56,99783.94999999995
2882948.0,69030.0,0.0553,1703400.05,1803167.56,99767.51000000001
2887777.0,69215.0,0.0553,1703419.21,1803167.56,99748.3500000001
2893680.0,69390.0,0.0553,1703426.76,1803167.56,99740.80000000005
2901937.0,69679.0,0.0553,1703443.16,1803167.56,99724.40000000014
2908645.0,69941.0,0.0553,1703464.5,1803167.56,99703.06000000006
2916550.0,70220.0,0.0553,1703478.36,1803167.56,99689.19999999995
2924458.0,70416.0,0.0553,1703495.88,1803167.56,99671.68000000017
2928787.0,70544.0,0.0553,1703512.34,1803167.56,99655.21999999997
2934237.0,70709.0,0.0553,1703522.9,1803167.56,99644.66000000015
2938664.0,70829.0,0.0553,1703530.82,1803167.56,99636.73999999999
2944730.0,71021.0,0.0553,1703537.71,1803167.56,99629.8500000001
2952151.0,71329.0,0.0552,1703555.27,1803167.56,99612.29000000004
2957046.0,71491.0,0.0552,1703562.1,1803167.56,99605.45999999996
2966485.0,71785.0,0.0552,1703594.24,1803167.56,99573.32000000007
2972387.0,71970.0,0.0552,1703599.63,1803167.56,99567.93000000017
2976478.0,72028.0,0.0552,1703599.63,1803167.56,99567.93000000017
2982256.0,72257.0,0.0552,1703627.56,1803167.56,99540.0
2990854.0,72550.0,0.0552,1703654.63,1803167.56,99512.93000000017
2995712.0,72713.0,0.0552,1703668.6,1803167.56,99498.95999999996
3001580.0,72875.0,0.0552,1703677.92,1803167.56,99489.64000000013
3005369.0,73009.0,0.0552,1703688.47,1803167.56,99479.09000000008
3009478.0,73178.0,0.0552,1703688.47,1803167.56,99479.09000000008
3016311.0,73488.0,0.0552,1703710.57,1803167.56,99456.98999999999
3028428.0,73733.0,0.055099999999999996,1703743.62,1803167.56,99423.93999999994
3032329.0,73840.0,0.055099999999999996,1703746.84,1803167.56,99420.71999999997
3040138.0,74115.0,0.055099999999999996,1703779.02,1803167.56,99388.54000000004
3049767.0,74415.0,0.055099999999999996,1703797.74,1803167.56,99369.82000000007
3054178.0,74555.0,0.055099999999999996,1703809.71,1803167.56,99357.8500000001
3060496.0,74715.0,0.055099999999999996,1703823.21,1803167.56,99344.3500000001
3070098.0,74971.0,0.055099999999999996,1703851.22,1803167.56,99316.34000000008
3077836.0,75171.0,0.055099999999999996,1703871.39,1803167.56,99296.17000000016
3084874.0,75416.0,0.055099999999999996,1703881.33,1803167.56,99286.22999999998
3094412.0,75639.0,0.055099999999999996,1703887.51,1803167.56,99280.05000000005
3096556.0,75735.0,0.055099999999999996,1703903.11,1803167.56,99264.44999999995
3105072.0,75987.0,0.055,1703915.75,1803167.56,99251.81000000006
3112822.0,76166.0,0.055,1703931.83,1803167.56,99235.72999999998
3119847.0,76435.0,0.055,1703955.23,1803167.56,99212.33000000007
3130260.0,76653.0,0.055,1703982.74,1803167.56,99184.82000000007
3136161.0,76869.0,0.055,1703997.37,1803167.56,99170.18999999994
3148618.0,77175.0,0.055,1704034.58,1803167.56,99132.97999999998
3155155.0,77330.0,0.055,1704036.15,1803167.56,99131.41000000015
3160335.0,77496.0,0.055,1704062.45,1803167.56,99105.1100000001
3167392.0,77743.0,0.055,1704077.34,1803167.56,99090.21999999997
3174672.0,77954.0,0.054900000000000004,1704095.78,1803167.56,99071.78000000003
3183464.0,78301.0,0.054900000000000004,1704115.56,1803167.56,99052.0
3194224.0,78655.0,0.054900000000000004,1704127.98,1803167.56,99039.58000000007
3199622.0,78834.0,0.054900000000000004,1704127.98,1803167.56,99039.58000000007
3204956.0,79003.0,0.054900000000000004,1704153.13,1803167.56,99014.43000000017
3212692.0,79281.0,0.054900000000000004,1704169.76,1803167.56,98997.80000000005
3218194.0,79468.0,0.054900000000000004,1704189.96,1803167.56,98977.6000000001
3226655.0,79751.0,0.054900000000000004,1704209.03,1803167.56,98958.53000000003
3231889.0,79915.0,0.054900000000000004,1704214.44,1803167.56,98953.12000000011
3236787.0,80087.0,0.054900000000000004,1704236.76,1803167.56,98930.80000000005
3242810.0,80275.0,0.054900000000000004,1704249.76,1803167.56,98917.80000000005
3254906.0,80620.0,0.05480000000000001,1704278.63,1803167.56,98888.93000000017
3260128.0,80785.0,0.05480000000000001,1704293.87,1803167.56,98873.68999999994
3272200.0,81206.0,0.05480000000000001,1704309.93,1803167.56,98857.63000000012
3284446.0,81618.0,0.05480000000000001,1704334.68,1803167.56,98832.88000000012
3288355.0,81751.0,0.05480000000000001,1704352.16,1803167.56,98815.40000000014
3294773.0,81938.0,0.05480000000000001,1704362.47,1803167.56,98805.09000000008
3301690.0,82140.0,0.05480000000000001,1704373.12,1803167.56,98794.43999999994
3307990.0,82382.0,0.05480000000000001,1704382.49,1803167.56,98785.07000000007
3312974.0,82525.0,0.05480000000000001,1704407.74,1803167.56,98759.82000000007
3321997.0,82778.0,0.05480000000000001,1704409.79,1803167.56,98757.77000000002
3324001.0,82895.0,0.05480000000000001,1704409.79,1803167.56,98757.77000000002
3326392.0,82947.0,0.05480000000000001,1704409.79,1803167.56,98757.77000000002
3332794.0,83145.0,0.0547,1704444.5,1803167.56,98723.06000000006
3337335.0,83303.0,0.0547,1704459.34,1803167.56,98708.21999999997
3343470.0,83530.0,0.0547,1704469.41,1803167.56,98698.15000000014
3348467.0,83699.0,0.0547,1704480.2,1803167.56,98687.3600000001
3354208.0,83885.0,0.0547,1704499.17,1803167.56,98668.39000000013
3359667.0,84051.0,0.0547,1704505.19,1803167.56,98662.37000000011
3363483.0,84195.0,0.0547,1704518.57,1803167.56,98648.98999999999
3373253.0,84532.0,0.0547,1704541.84,1803167.56,98625.71999999997
3377817.0,84719.0,0.0547,1704545.86,1803167.56,98621.69999999995
3385109.0,84935.0,0.0547,1704567.42,1803167.56,98600.14000000013
3389490.0,85113.0,0.0547,1704570.74,1803167.56,98596.82000000007
3393436.0,85275.0,0.0547,1704579.1,1803167.56,98588.45999999996
3400420.0,85485.0,0.0547,1704581.84,1803167.56,98585.71999999997
3406140.0,85684.0,0.0547,1704581.84,1803167.56,98585.71999999997
3410046.0,85831.0,0.0547,1704610.74,1803167.56,98556.82000000007
3415341.0,86015.0,0.0547,1704622.96,1803167.56,98544.6000000001
3425432.0,86361.0,0.0546,1704646.71,1803167.56,98520.8500000001
3430518.0,86515.0,0.0546,1704653.65,1803167.56,98513.91000000015
3433613.0,86570.0,0.0546,1704663.42,1803167.56,98504.14000000013
3437939.0,86710.0,0.0546,1704673.04,1803167.56,98494.52000000002
3453065.0,87273.0,0.0546,1704701.01,1803167.56,98466.55000000005
3456811.0,87473.0,0.0546,1704707.89,1803167.56,98459.67000000016
3462290.0,87644.0,0.0546,1704717.31,1803167.56,98450.25
3467444.0,87831.0,0.0546,1704730.1,1803167.56,98437.45999999996
3474229.0,88053.0,0.0546,1704731.26,1803167.56,98436.30000000005
3478446.0,88195.0,0.0546,1704757.05,1803167.56,98410.51000000001
3492174.0,88599.0,0.0546,1704783.23,1803167.56,98384.33000000007
3501187.0,88937.0,0.0546,1704799.35,1803167.56,98368.20999999996
3506517.0,89137.0,0.0545,1704807.48,1803167.56,98360.08000000007
3511434.0,89296.0,0.0545,1704818.69,1803167.56,98348.87000000011
3519012.0,89590.0,0.0545,1704827.83,1803167.56,98339.72999999998
3521394.0,89650.0,0.0545,1704838.42,1803167.56,98329.14000000013
3526997.0,89859.0,0.0545,1704842.19,1803167.56,98325.37000000011
3531134.0,90020.0,0.0545,1704850.96,1803167.56,98316.6000000001
3544944.0,90405.0,0.0545,1704877.31,1803167.56,98290.25
3549318.0,90548.0,0.0545,1704897.83,1803167.56,98269.72999999998
3558074.0,90865.0,0.0545,1704902.32,1803167.56,98265.23999999999
3566256.0,91088.0,0.0545,1704921.29,1803167.56,98246.27000000002
3571979.0,91260.0,0.0545,1704937.84,1803167.56,98229.71999999997
3576505.0,91423.0,0.0545,1704941.54,1803167.56,98226.02000000002
3580839.0,91586.0,0.0545,1704950.5,1803167.56,98217.06000000006
3584692.0,91750.0,0.0545,1704950.5,1803167.56,98217.06000000006
3589744.0,91948.0,0.0545,1704964.45,1803167.56,98203.1100000001
3594945.0,92156.0,0.0545,1704979.72,1803167.56,98187.84000000008
3605666.0,92536.0,0.054400000000000004,1704991.25,1803167.56,98176.31000000006
3609079.0,92698.0,0.054400000000000004,1705009.89,1803167.56,98157.67000000016
3616761.0,93015.0,0.054400000000000004,1705017.57,1803167.56,98149.98999999999
3627587.0,93357.0,0.054400000000000004,1705035.75,1803167.56,98131.81000000006
3635469.0,93578.0,0.054400000000000004,1705048.53,1803167.56,98119.03000000003
3640355.0,93865.0,0.054400000000000004,1705069.26,1803167.56,98098.30000000005
3646649.0,94080.0,0.054400000000000004,1705076.88,1803167.56,98090.68000000017
3653172.0,94300.0,0.054400000000000004,1705092.16,1803167.56,98075.40000000014
3659141.0,94525.0,0.054400000000000004,1705100.74,1803167.56,98066.82000000007
3668364.0,94787.0,0.054400000000000004,1705111.51,1803167.56,98056.05000000005
3675345.0,95071.0,0.054400000000000004,1705128.37,1803167.56,98039.18999999994
3680898.0,95274.0,0.054400000000000004,1705140.95,1803167.56,98026.6100000001
3688219.0,95513.0,0.054400000000000004,1705153.46,1803167.56,98014.1000000001
3693467.0,95737.0,0.054400000000000004,1705165.25,1803167.56,98002.31000000006
3699718.0,95988.0,0.0543,1705172.52,1803167.56,97995.04000000004
3709061.0,96298.0,0.0543,1705189.65,1803167.56,97977.91000000015
3716781.0,96660.0,0.0543,1705198.53,1803167.56,97969.03000000003
3723879.0,96859.0,0.0543,1705213.32,1803167.56,97954.23999999999
3734031.0,97188.0,0.0543,1705234.81,1803167.56,97932.75
3745490.0,97472.0,0.0543,1705251.71,1803167.56,97915.8500000001
3748762.0,97677.0,0.0543,1705254.09,1803167.56,97913.46999999997
3754793.0,97873.0,0.0543,1705273.2,1803167.56,97894.3600000001
3762349.0,98125.0,0.0543,1705288.52,1803167.56,97879.04000000004
3765318.0,98275.0,0.0543,1705290.97,1803167.56,97876.59000000008
3771517.0,98474.0,0.0543,1705300.74,1803167.56,97866.82000000007
3777446.0,98650.0,0.0543,1705319.99,1803167.56,97847.57000000007
3782178.0,98840.0,0.0543,1705328.7,1803167.56,97838.8600000001
3792678.0,99255.0,0.0542,1705348.62,1803167.56,97818.93999999994
3799968.0,99462.0,0.0542,1705363.2,1803167.56,97804.3600000001
3808034.0,99755.0,0.0542,1705377.78,1803167.56,97789.78000000003
3815207.0,99965.0,0.0542,1705390.24,1803167.56,97777.32000000007
3821380.0,100145.0,0.0542,1705394.76,1803167.56,97772.80000000005
3830482.0,100428.0,0.0542,1705402.52,1803167.56,97765.04000000004
3831979.0,100550.0,0.0542,1705413.66,1803167.56,97753.90000000014
3841692.0,100890.0,0.0542,1705420.02,1803167.56,97747.54000000004
3849928.0,101111.0,0.0542,1705441.47,1803167.56,97726.09000000008
3860553.0,101429.0,0.0542,1705462.95,1803167.56,97704.6100000001
3862598.0,101475.0,0.0542,1705462.95,1803167.56,97704.6100000001
3866747.0,101668.0,0.0542,1705472.08,1803167.56,97695.47999999998
3875138.0,101976.0,0.0542,1705491.31,1803167.56,97676.25
3887073.0,102331.0,0.0542,1705506.77,1803167.56,97660.79000000004
3892656.0,102587.0,0.0542,1705514.42,1803167.56,97653.14000000013
3898186.0,102723.0,0.0542,1705514.42,1803167.56,97653.14000000013
3903708.0,102896.0,0.0541,1705527.24,1803167.56,97640.32000000007
3907203.0,103055.0,0.0541,1705532.3,1803167.56,97635.26000000001
3912865.0,103224.0,0.0541,1705551.56,1803167.56,97616.0
3916741.0,103390.0,0.0541,1705557.42,1803167.56,97610.14000000013
3926039.0,103717.0,0.0541,1705563.49,1803167.56,97604.07000000007
3933309.0,103942.0,0.0541,1705583.49,1803167.56,97584.07000000007
3937659.0,104129.0,0.0541,1705587.17,1803167.56,97580.39000000013
3945743.0,104340.0,0.0541,1705602.38,1803167.56,97565.18000000017
3950810.0,104505.0,0.0541,1705606.61,1803167.56,97560.94999999995
3962469.0,104912.0,0.0541,1705641.79,1803167.56,97525.77000000002
3971053.0,105329.0,0.0541,1705649.17,1803167.56,97518.39000000013
3980543.0,105660.0,0.0541,1705674.12,1803167.56,97493.43999999994
3987162.0,105855.0,0.0541,1705688.4,1803167.56,97479.16000000015
3993060.0,106058.0,0.0541,1705693.47,1803167.56,97474.09000000008
4001509.0,106319.0,0.0541,1705693.47,1803167.56,97474.09000000008
4008093.0,106585.0,0.054000000000000006,1705711.38,1803167.56,97456.18000000017
4016289.0,106815.0,0.054000000000000006,1705725.54,1803167.56,97442.02000000002
4020151.0,106975.0,0.054000000000000006,1705729.16,1803167.56,97438.40000000014
4027891.0,107274.0,0.054000000000000006,1705754.0,1803167.56,97413.56000000006
4035852.0,107481.0,0.054000000000000006,1705771.88,1803167.56,97395.68000000017
4039747.0,107646.0,0.054000000000000006,1705777.48,1803167.56,97390.08000000007
4046945.0,107843.0,0.054000000000000006,1705786.67,1803167.56,97380.89000000013
4053700.0,108047.0,0.054000000000000006,1705802.8,1803167.56,97364.76000000001
4063310.0,108371.0,0.054000000000000006,1705808.72,1803167.56,97358.84000000008
4068533.0,108477.0,0.054000000000000006,1705808.72,1803167.56,97358.84000000008
4074009.0,108710.0,0.054000000000000006,1705830.95,1803167.56,97336.6100000001
4079847.0,108941.0,0.054000000000000006,1705842.88,1803167.56,97324.68000000017
4093969.0,109448.0,0.054000000000000006,1705857.42,1803167.56,97310.14000000013
4099478.0,109637.0,0.054000000000000006,1705874.67,1803167.56,97292.89000000013
4107246.0,109870.0,0.054000000000000006,1705884.86,1803167.56,97282.69999999995
4115465.0,110211.0,0.053899999999999997,1705894.69,1803167.56,97272.87000000011
4118366.0,110495.0,0.053899999999999997,1705901.01,1803167.56,97266.55000000005
4134626.0,111063.0,0.053899999999999997,1705927.27,1803167.56,97240.29000000004
4139575.0,111248.0,0.053899999999999997,1705943.51,1803167.55,97224.04000000004
4144420.0,111460.0,0.053899999999999997,1705943.99,1803167.55,97223.56000000006
4153293.0,111728.0,0.053899999999999997,1705967.61,1803167.55,97199.93999999994
4161601.0,112043.0,0.053899999999999997,1705981.1,1803167.55,97186.44999999995
4167705.0,112256.0,0.053899999999999997,1705987.52,1803167.55,97180.03000000003
4170075.0,112320.0,0.053899999999999997,1705987.52,1803167.55,97180.03000000003
4178735.0,112666.0,0.053899999999999997,1706006.35,1803167.55,97161.19999999995
4184694.0,112875.0,0.053899999999999997,1706018.15,1803167.55,97149.40000000014
4196170.0,113245.0,0.053899999999999997,1706046.45,1803167.55,97121.1000000001
4211498.0,113837.0,0.053899999999999997,1706058.39,1803167.55,97109.16000000015
4219003.0,114188.0,0.0538,1706080.97,1803167.55,97086.58000000007
4222932.0,114265.0,0.0538,1706088.32,1803167.55,97079.22999999998
4232403.0,114656.0,0.0538,1706105.09,1803167.55,97062.45999999996
4245918.0,115136.0,0.0538,1706125.7,1803167.55,97041.8500000001
4256437.0,115536.0,0.0538,1706140.36,1803167.55,97027.18999999994
4270645.0,116080.0,0.0538,1706169.53,1803167.55,96998.02000000002
4282882.0,116552.0,0.0538,1706186.63,1803167.55,96980.92000000016
4287707.0,116733.0,0.0538,1706194.07,1803167.55,96973.47999999998
4294891.0,116950.0,0.0538,1706210.42,1803167.55,96957.13000000012
4299641.0,117145.0,0.0538,1706216.25,1803167.55,96951.30000000005
4306631.0,117385.0,0.0538,1706223.12,1803167.55,96944.42999999993
4314165.0,117683.0,0.0538,1706229.27,1803167.55,96938.28000000003
4318134.0,117841.0,0.0538,1706229.27,1803167.55,96938.28000000003
4324897.0,118088.0,0.053700000000000005,1706255.89,1802992.82,96736.93000000017
4330721.0,118298.0,0.053700000000000005,1706260.49,1802992.82,96732.33000000007
4334560.0,118475.0,0.0536,1706267.1,1802992.82,96725.71999999997
4343353.0,118840.0,0.0536,1706279.11,1802992.82,96713.70999999996
4349674.0,119075.0,0.0536,1706288.72,1802992.82,96704.1000000001
4356051.0,119310.0,0.0536,1706303.29,1802992.82,96689.53000000003
4361263.0,119529.0,0.0536,1706308.14,1802992.82,96684.68000000017
4366306.0,119733.0,0.0536,1706313.71,1802992.82,96679.1100000001
4370602.0,119835.0,0.0536,1706322.63,1802992.82,96670.19000000018
4377168.0,120080.0,0.0536,1706325.89,1802992.82,96666.93000000017
4385819.0,120487.0,0.0536,1706352.26,1802992.82,96640.56000000006
4398477.0,120946.0,0.0536,1706369.18,1802992.82,96623.64000000013
4407279.0,121291.0,0.0536,1706380.2,1802992.82,96612.62000000011
4412531.0,121490.0,0.0536,1706397.12,1802992.82,96595.69999999995
4423103.0,121939.0,0.0536,1706413.83,1802992.82,96578.98999999999
4430919.0,122190.0,0.0536,1706422.64,1802992.82,96570.18000000017
4435835.0,122383.0,0.0536,1706437.4,1802992.82,96555.42000000016
4441383.0,122546.0,0.0536,1706437.4,1802992.82,96555.42000000016
4452969.0,123017.0,0.0535,1706452.41,1802992.82,96540.41000000015
4460108.0,123278.0,0.0535,1706474.17,1802992.82,96518.65000000014
4467750.0,123640.0,0.0535,1706478.64,1802992.82,96514.18000000017
4473780.0,123920.0,0.0535,1706495.82,1802992.82,96497.0
4486066.0,124383.0,0.0535,1706518.4,1802992.82,96474.42000000016
4493925.0,124610.0,0.0535,1706530.68,1802992.82,96462.14000000013
4501282.0,124848.0,0.0535,1706537.59,1802992.82,96455.22999999998
4509384.0,125235.0,0.0535,1706555.4,1802992.82,96437.42000000016
4512737.0,125297.0,0.0535,1706557.25,1802992.82,96435.57000000007
4520633.0,125702.0,0.0535,1706566.04,1802992.82,96426.78000000003
4524854.0,125796.0,0.0535,1706572.65,1802992.82,96420.17000000016
4530119.0,125974.0,0.0535,1706579.5,1802992.82,96413.32000000007
4534408.0,126280.0,0.0535,1706587.25,1802992.82,96405.57000000007
4543277.0,126591.0,0.0535,1706600.45,1802992.82,96392.37000000011
4549660.0,126944.0,0.0535,1706609.82,1802992.82,96383.0
4557402.0,127197.0,0.0534,1706623.9,1802992.82,96368.92000000016
4569376.0,127630.0,0.0534,1706639.29,1802992.82,96353.53000000003
4573973.0,127795.0,0.0534,1706642.78,1802992.82,96350.04000000004
4579533.0,128024.0,0.0534,1706655.28,1802992.82,96337.54000000004
4590021.0,128410.0,0.0534,1706669.19,1802992.82,96323.63000000012
4602921.0,128811.0,0.0534,1706692.44,1802992.82,96300.38000000012
4612051.0,129111.0,0.0534,1706712.73,1802992.82,96280.09000000008
4620786.0,129442.0,0.0534,1706725.68,1802992.82,96267.14000000013
4627203.0,129674.0,0.0534,1706740.66,1802992.82,96252.16000000015
4633657.0,130048.0,0.0534,1706744.81,1802992.82,96248.01000000001
4641145.0,130335.0,0.0534,1706762.67,1802992.82,96230.15000000014
4654000.0,130848.0,0.0534,1706777.39,1802992.82,96215.43000000017
4657870.0,131010.0,0.0534,1706778.89,1802992.82,96213.93000000017
4668546.0,131359.0,0.0533,1706803.61,1802992.82,96189.20999999996
4671338.0,131523.0,0.0533,1706807.27,1802992.82,96185.55000000005
4682180.0,131928.0,0.0533,1706823.37,1802992.82,96169.44999999995
4689207.0,132178.0,0.0533,1706833.66,1802992.82,96159.16000000015
4696297.0,132405.0,0.0533,1706844.54,1802992.82,96148.28000000003
4706833.0,132803.0,0.0533,1706862.3,1802992.82,96130.52000000002
4712256.0,133000.0,0.0533,1706869.2,1802992.82,96123.62000000011
4718767.0,133250.0,0.0533,1706872.61,1802992.82,96120.20999999996
4729800.0,133736.0,0.0533,1706892.67,1802992.82,96100.15000000014
4737136.0,133988.0,0.0533,1706904.35,1802992.82,96088.46999999997
4743846.0,134216.0,0.0533,1706911.0,1802992.82,96081.82000000007
4747192.0,134396.0,0.0533,1706922.69,1802992.82,96070.13000000012
4751628.0,134585.0,0.0533,1706924.15,1802992.82,96068.67000000016
4753866.0,134665.0,0.0533,1706927.79,1802992.82,96065.03000000003
4759490.0,134860.0,0.0533,1706937.02,1802992.82,96055.80000000005
4765077.0,135069.0,0.0533,1706940.48,1802992.82,96052.34000000008
4771493.0,135257.0,0.0533,1706940.48,1802992.82,96052.34000000008
4773857.0,135406.0,0.0533,1706957.17,1802992.82,96035.65000000014
4781172.0,135635.0,0.0533,1706967.26,1802992.82,96025.56000000006
4785835.0,135839.0,0.0533,1706973.6,1802992.82,96019.21999999997
4792057.0,136080.0,0.0533,1706973.86,1802992.82,96018.95999999996
4793586.0,136220.0,0.0533,1706982.03,1802992.82,96010.79000000004
4797780.0,136293.0,0.0533,1706982.03,1802992.82,96010.79000000004
4807193.0,136665.0,0.053200000000000004,1707001.75,1802992.82,95991.07000000007
4809919.0,136735.0,0.053200000000000004,1707004.83,1802992.82,95987.98999999999
4811628.0,136875.0,0.053200000000000004,1707008.55,1802992.82,95984.27000000002
4821409.0,137335.0,0.053200000000000004,1707022.31,1802992.82,95970.51000000001
4829234.0,137617.0,0.053200000000000004,1707027.66,1802992.82,95965.16000000015
4835259.0,137841.0,0.053200000000000004,1707040.77,1802992.82,95952.05000000005
4846727.0,138303.0,0.053200000000000004,1707057.65,1802992.82,95935.17000000016
4855607.0,138652.0,0.053200000000000004,1707070.25,1802992.82,95922.57000000007
4867853.0,139159.0,0.053200000000000004,1707089.3,1802992.82,95903.52000000002
4873392.0,139355.0,0.053200000000000004,1707104.0,1802992.82,95888.82000000007
4880355.0,139637.0,0.053200000000000004,1707110.41,1802992.82,95882.41000000015
4892069.0,140071.0,0.053200000000000004,1707126.74,1802992.82,95866.08000000007
4903262.0,140468.0,0.053200000000000004,1707141.26,1802992.82,95851.56000000006
4906443.0,140646.0,0.053200000000000004,1707142.15,1802992.82,95850.67000000016
4914821.0,140911.0,0.053200000000000004,1707156.19,1802992.82,95836.63000000012
4916755.0,141060.0,0.053200000000000004,1707161.65,1802992.82,95831.17000000016
4921535.0,141247.0,0.053099999999999994,1707163.88,1802992.82,95828.94000000018
4927413.0,141465.0,0.053099999999999994,1707178.28,1802992.82,95814.54000000004
4933171.0,141678.0,0.053099999999999994,1707187.45,1802992.82,95805.37000000011
4934858.0,141740.0,0.053099999999999994,1707190.94,1802992.82,95801.88000000012
4937874.0,141900.0,0.053099999999999994,1707192.93,1802992.82,95799.89000000013
4946265.0,142165.0,0.053099999999999994,1707204.49,1802992.82,95788.33000000007
4952828.0,142415.0,0.053099999999999994,1707213.99,1802992.82,95778.83000000007
4955829.0,142600.0,0.053099999999999994,1707214.46,1802992.82,95778.3600000001
4963060.0,142887.0,0.053099999999999994,1707222.8,1802992.82,95770.02000000002
4969916.0,143231.0,0.053099999999999994,1707238.62,1802992.82,95754.19999999995
4978227.0,143540.0,0.053099999999999994,1707250.98,1802992.82,95741.84000000008
4990855.0,144054.0,0.053099999999999994,1707265.83,1802992.82,95726.98999999999
4993879.0,144225.0,0.053099999999999994,1707269.77,1802992.82,95723.05000000005
4995671.0,144300.0,0.053099999999999994,1707273.82,1802992.82,95719.0
5006562.0,144770.0,0.053099999999999994,1707279.43,1802992.82,95713.39000000013
5010274.0,145000.0,0.053099999999999994,1707288.66,1802992.82,95704.16000000015
5013194.0,145117.0,0.053099999999999994,1707293.15,1802992.82,95699.67000000016
5021860.0,145570.0,0.053099999999999994,1707302.9,1802992.82,95689.92000000016
5031806.0,146010.0,0.053099999999999994,1707319.34,1802992.82,95673.47999999998
5040442.0,146474.0,0.053099999999999994,1707325.73,1802992.82,95667.09000000008
5047148.0,146714.0,0.053099999999999994,1707336.85,1802992.82,95655.96999999997
5049827.0,146864.0,0.053099999999999994,1707339.41,1802992.82,95653.41000000015
5052047.0,146905.0,0.053099999999999994,1707343.84,1802992.82,95648.97999999998
5059480.0,147175.0,0.053,1707349.97,1802992.82,95642.8500000001
5064137.0,147370.0,0.053,1707359.04,1802992.82,95633.78000000003
5071242.0,147785.0,0.053,1707367.84,1802992.82,95624.97999999998
5077736.0,148056.0,0.053,1707375.2,1802992.82,95617.62000000011
5089102.0,148490.0,0.053,1707389.71,1802992.82,95603.1100000001
5096610.0,148744.0,0.053,1707398.02,1802992.82,95594.80000000005
5102278.0,148945.0,0.053,1707408.08,1802992.82,95584.73999999999
5107581.0,149180.0,0.053,1707418.92,1802992.82,95573.90000000014
5118260.0,149611.0,0.053,1707427.43,1802992.82,95565.39000000013
5124293.0,149848.0,0.053,1707429.5,1802992.82,95563.32000000007
5129878.0,150120.0,0.053,1707445.61,1802992.82,95547.20999999996
5134280.0,150328.0,0.053,1707453.45,1802992.82,95539.37000000011
5145738.0,150846.0,0.053,1707465.71,1802992.82,95527.1100000001
5150051.0,151060.0,0.053,1707466.12,1802992.82,95526.69999999995
5157843.0,151335.0,0.053,1707484.5,1802992.82,95508.32000000007
5168662.0,151705.0,0.053,1707500.39,1802992.82,95492.43000000017
5174407.0,151999.0,0.053,1707511.25,1802992.82,95481.57000000007
5182468.0,152267.0,0.0529,1707524.69,1802992.82,95468.13000000012
5185839.0,152467.0,0.0529,1707528.06,1802992.82,95464.76000000001
5197155.0,153021.0,0.0529,1707542.55,1802992.82,95450.27000000002
5205670.0,153355.0,0.0529,1707555.61,1802992.82,95437.20999999996
5215274.0,153857.0,0.0529,1707569.1,1802992.82,95423.71999999997
5222986.0,154265.0,0.0529,1707579.6,1802992.82,95413.21999999997
5234342.0,154730.0,0.0529,1707595.11,1802992.82,95397.70999999996
5241976.0,155020.0,0.0529,1707602.92,1802992.82,95389.90000000014
5248805.0,155305.0,0.0529,1707617.16,1802992.82,95375.66000000015
5259650.0,155732.0,0.0529,1707627.7,1802992.82,95365.12000000011
5270669.0,156177.0,0.0529,1707647.9,1802992.82,95344.92000000016
5281719.0,156654.0,0.0529,1707661.07,1802992.82,95331.75
5293534.0,157135.0,0.0529,1707674.81,1802992.82,95318.01000000001
5296601.0,157210.0,0.0529,1707675.25,1802992.79,95317.54000000004
5308022.0,157628.0,0.0529,1707688.05,1802992.79,95304.73999999999
5319397.0,158191.0,0.05280000000000001,1707706.45,1802992.79,95286.34000000008
5325324.0,158435.0,0.05280000000000001,1707711.97,1802992.79,95280.82000000007
5326926.0,158505.0,0.05280000000000001,1707711.97,1802992.79,95280.82000000007
5332465.0,158845.0,0.05280000000000001,1707720.66,1802992.79,95272.13000000012
5337555.0,159018.0,0.05280000000000001,1707723.98,1802992.79,95268.81000000006
5339629.0,159143.0,0.05280000000000001,1707728.89,1802992.79,95263.90000000014
5342222.0,159236.0,0.05280000000000001,1707733.37,1802992.79,95259.41999999993
5346587.0,159403.0,0.05280000000000001,1707740.11,1802992.79,95252.67999999993
5356596.0,159794.0,0.05280000000000001,1707751.44,1802992.79,95241.3500000001
5361589.0,159985.0,0.05280000000000001,1707760.71,1802992.79,95232.08000000007
5367700.0,160236.0,0.05280000000000001,1707767.04,1802992.79,95225.75
5378223.0,160664.0,0.05280000000000001,1707777.48,1802992.79,95215.31000000006
5383767.0,160795.0,0.05280000000000001,1707778.06,1802992.79,95214.72999999998
5392208.0,161175.0,0.05280000000000001,1707797.65,1802992.79,95195.14000000013
5399817.0,161548.0,0.05280000000000001,1707805.85,1802992.79,95186.93999999994
5405603.0,161808.0,0.05280000000000001,1707808.44,1802992.79,95184.3500000001
5408159.0,161888.0,0.05280000000000001,1707813.23,1802992.79,95179.56000000006
5413455.0,162135.0,0.05280000000000001,1707817.57,1802992.79,95175.21999999997
5420627.0,162464.0,0.05280000000000001,1707828.98,1802992.79,95163.81000000006
5424116.0,162655.0,0.05280000000000001,1707836.59,1802992.79,95156.19999999995
5435289.0,163156.0,0.05280000000000001,1707847.88,1802992.79,95144.91000000015
5439434.0,163376.0,0.05280000000000001,1707852.58,1802992.79,95140.20999999996
5445689.0,163665.0,0.05280000000000001,1707865.41,1802992.79,95127.38000000012
5456742.0,164130.0,0.05280000000000001,1707877.17,1802992.79,95115.62000000011
5462728.0,164385.0,0.0527,1707885.89,1802992.79,95106.90000000014
5472008.0,164713.0,0.0527,1707897.86,1802992.79,95094.92999999993
5474946.0,164875.0,0.0527,1707902.98,1802992.79,95089.81000000006
5480228.0,165140.0,0.0527,1707912.18,1802992.79,95080.6100000001
5491002.0,165575.0,0.0527,1707917.2,1802992.79,95075.59000000008
5496275.0,165785.0,0.0527,1707926.83,1802992.79,95065.95999999996
5500539.0,165994.0,0.0527,1707932.25,1802992.79,95060.54000000004
5503770.0,166232.0,0.0527,1707932.85,1802992.79,95059.93999999994
5506309.0,166285.0,0.0527,1707941.0,1802992.79,95051.79000000004
5515169.0,166746.0,0.0527,1707949.82,1802992.79,95042.96999999997
5526664.0,167249.0,0.0527,1707961.44,1802992.79,95031.3500000001
5532146.0,167497.0,0.0527,1707970.15,1802992.79,95022.64000000013
5537693.0,167715.0,0.0527,1707974.81,1802992.79,95017.97999999998
5541966.0,167922.0,0.0527,1707977.73,1802992.79,95015.06000000006
5548622.0,168172.0,0.0527,1707986.85,1802992.79,95005.93999999994
5560055.0,168655.0,0.0527,1708003.03,1802992.79,94989.76000000001
5566024.0,168906.0,0.0527,1708003.03,1802992.79,94989.76000000001
5569413.0,169091.0,0.0527,1708017.66,1802992.79,94975.13000000012
5577120.0,169435.0,0.0527,1708027.44,1802992.79,94965.3500000001
5581661.0,169653.0,0.0527,1708032.95,1802992.79,94959.84000000008
5594237.0,170325.0,0.0527,1708046.62,1802992.79,94946.16999999993
5600327.0,170600.0,0.0527,1708056.31,1802992.79,94936.47999999998
5608648.0,171002.0,0.0527,1708061.53,1802992.79,94931.26000000001
5615703.0,171310.0,0.0526,1708068.12,1802992.79,94924.66999999993
5621656.0,171575.0,0.0526,1708073.22,1802992.79,94919.57000000007
5629162.0,171870.0,0.0526,1708086.23,1802992.79,94906.56000000006
5633461.0,171992.23,0.052636,1708090.521012,1802992.790775,94902.26976299984

